Regularized unbalanced optimal transport as entropy minimization with respect to branching Brownian motion

We consider the problem of minimizing the entropy of a law with respect to the law of a reference branching Brownian motion under density constraints at an initial and final time. We call this problem the branching Schr\"odinger problem by analogy with the Schr\"odinger problem, where the reference process is a Brownian motion. Whereas the Schr\"odinger problem is related to regularized (a.k.a. entropic) optimal transport, we investigate here the link of the branching Schr\"odinger problem with regularized unbalanced optimal transport. This link is shown at two levels. First, relying on duality arguments, the values of these two problems of calculus of variations are linked, in the sense that the value of the regularized unbalanced optimal transport (seen as a function of the initial and final measure) is the lower semi-continuous relaxation of the value of the branching Schr\"odinger problem. Second, we also explicit a correspondence between the competitors of these two problems, and to that end we provide a fine description of laws having a finite entropy with respect to a reference branching Brownian motion. We investigate the small noise limit, when the noise intensity of the branching Brownian motion goes to $0$: in this case we show, at the level of the optimal transport model, that there is convergence to partial optimal transport. We also provide formal arguments about why looking at the branching Brownian motion, and not at other measure-valued branching Markov processes, like superprocesses, yields the problem closest to optimal transport. Finally, we explain how this problem can be solved numerically: the dynamical formulation of regularized unbalanced optimal transport can be discretized and solved via convex optimization.

==> data_BBM.txt <==
t1 x1 t2 x2 t3 x3 t4 x4 t5 x5 t6 x6 t7 x7 eDeatht eDeathx eInitt eInitx eFinalt eFinalx eSplit2t eSplit2x eSplit3t eSplit3x
0.0 0.28 0.0 0.54 0.32 0.45448287031081375 0.32 0.45448287031081375 0.68 0.5325890287482095 0.68 0.5325890287482095 0.68 0.5325890287482095 0.27 0.2779426233677042 0.0 0.28 1.0 0.46593121257404274 0.32 0.45448287031081375 0.68 0.5325890287482095 
0.0020149253731343284 0.28747110329363346 0.002012578616352201 0.5387740239024266 0.322 0.4504568511748792 0.322 0.4439938592095014 0.6820125786163522 0.5284286124055589 0.6820125786163522 0.5407995622569347 0.6820192307692308 0.5306280564082494 
0.004029850746268657 0.2934722722919733 0.004025157232704402 0.5504384989635364 0.324 0.45946254139875575 0.324 0.4469584001668425 0.6840251572327044 0.5270762269496163 0.6840251572327044 0.5416292188470058 0.6840384615384616 0.5391066865996239 0.54 0.3994105392299699 0.0 0.54 1.0 0.5790913524484577 
0.006044776119402986 0.30791031701462146 0.0060377358490566035 0.5519080507490695 0.326 0.46246341920638834 0.326 0.461481338547344 0.6860377358490567 0.5373953679846265 0.6860377358490567 0.545526316677154 0.6860576923076923 0.5264357842482411 0.89 0.6874553285971247 
0.008059701492537314 0.3175702097334253 0.008050314465408805 0.5437560219662765 0.328 0.4555250952601358 0.328 0.4728159307219297 0.6880503144654089 0.557290778859189 0.6880503144654089 0.5507795410060822 0.6880769230769231 0.5206208356587637 
0.010074626865671642 0.30700207626152837 0.010062893081761006 0.5286306945068022 0.33 0.4485343646078111 0.33 0.4796319338221064 0.690062893081761 0.5707137934851148 0.690062893081761 0.5609852428751748 0.6900961538461539 0.5152055850526256 
0.012089552238805971 0.3049791630220923 0.012075471698113207 0.5331241523952855 0.332 0.4488839800301189 0.332 0.4754350320664735 0.6920754716981132 0.5546821720366573 0.6920754716981132 0.5491296420728992 0.6921153846153847 0.512835618006145 
0.0141044776119403 0.2973438344031969 0.014088050314465408 0.5372683691186304 0.334 0.44268268450883785 0.334 0.4850760151425775 0.6940880503144654 0.5430296825792642 0.6940880503144654 0.5568250953895201 0.6941346153846154 0.5204280990129422 
0.016119402985074627 0.2807190112122397 0.01610062893081761 0.5534544832302748 0.336 0.44474293821511296 0.336 0.5020043762056002 0.6961006289308177 0.5430551307929422 0.6961006289308177 0.5693223122380411 0.6961538461538462 0.5303093941346129 
0.018134328358208957 0.26802126396867226 0.01811320754716981 0.5397466315957427 0.338 0.4539870260792355 0.338 0.5110826875649854 0.6981132075471699 0.5419752815739515 0.6981132075471699 0.5716887548793288 0.698173076923077 0.5248390824417991 
0.020149253731343283 0.2787061962910599 0.02012578616352201 0.5578958446136107 0.34 0.4596945801791997 0.34 0.5146013943149423 0.7001257861635221 0.5480544515971174 0.7001257861635221 0.5842460987628815 0.7001923076923078 0.5218501085870688 
0.022164179104477613 0.27188830916196705 0.022138364779874214 0.5376307890942653 0.342 0.4619149821205737 0.342 0.5137844809815262 0.7021383647798742 0.5503635875168471 0.7021383647798742 0.5899962709187623 0.7022115384615385 0.5243892249443038 
0.024179104477611943 0.2728286678749338 0.024150943396226414 0.5406182229198729 0.34400000000000003 0.4505866758079086 0.34400000000000003 0.5257372855169747 0.7041509433962264 0.5380764714378452 0.7041509433962264 0.5918993238926411 0.7042307692307693 0.5211159556893803 
0.02619402985074627 0.274472463711996 0.026163522012578613 0.5507458291225092 0.34600000000000003 0.45673483500734235 0.34600000000000003 0.5202773131716418 0.7061635220125787 0.5341701143396622 0.7061635220125787 0.5927617582884062 0.70625 0.5179938577131674 
0.0282089552238806 0.2814243682409442 0.028176100628930816 0.5494474775668512 0.34800000000000003 0.4575286932343264 0.34800000000000003 0.523615259899656 0.7081761006289309 0.5455686434584107 0.7081761006289309 0.5910643313657324 0.7082692307692308 0.5157671004220644 
0.030223880597014925 0.26526934250579925 0.03018867924528302 0.5625193150199536 0.35000000000000003 0.44689742686562917 0.35 0.5391382928780761 0.7101886792452831 0.5401208489240525 0.7101886792452831 0.5918430076087542 0.7102884615384616 0.5098904344820672 
0.032238805970149255 0.2703838650410731 0.03220125786163522 0.5698756595387533 0.35200000000000004 0.4558682792816531 0.352 0.5403631614069533 0.7122012578616352 0.5247575545732145 0.7122012578616352 0.5778634917361135 0.7123076923076923 0.5047179927120219 
0.034253731343283585 0.2811860379098828 0.03421383647798742 0.5565550377329943 0.35400000000000004 0.4424827188076962 0.354 0.5414282496420124 0.7142138364779874 0.5302813680387607 0.7142138364779874 0.5876879891999354 0.7143269230769231 0.4932409471437517 
0.036268656716417914 0.2777401101020277 0.03622641509433962 0.5448773634174263 0.35600000000000004 0.44785432883450726 0.356 0.5525018550639472 0.7162264150943397 0.5289476593392675 0.7162264150943397 0.578905292548543 0.7163461538461539 0.48656980233423075 
0.03828358208955224 0.27136612733157595 0.038238993710691824 0.5440358482352914 0.358 0.46425719500793655 0.358 0.5540209360801513 0.7182389937106919 0.5306364898889279 0.7182389937106919 0.5836500366984253 0.7183653846153847 0.48045590350231215 
0.04029850746268657 0.2697610115300057 0.04025157232704402 0.5540250130852519 0.36 0.4592984934894985 0.36 0.55656028193998 0.7202515723270441 0.5249242326800424 0.7202515723270441 0.5566148146013098 0.7203846153846154 0.483426763948743 
0.0423134328358209 0.27423526571197454 0.04226415094339622 0.5452159445987587 0.362 0.4735268538256322 0.362 0.5479783862471374 0.7222641509433962 0.5277215066888884 0.7222641509433962 0.5515221810400173 0.7224038461538462 0.47907127831855045 
0.044328358208955226 0.273510313596175 0.04427672955974843 0.5280054382935744 0.364 0.480715933322971 0.364 0.5331267406089355 0.7242767295597485 0.5302096370430176 0.7242767295597485 0.5497284940999033 0.724423076923077 0.4672813375294017 
0.046343283582089556 0.26400432577837796 0.04628930817610063 0.5489878514735372 0.366 0.47416852083808664 0.366 0.542609776764409 0.7262893081761007 0.5386555731636391 0.7262893081761007 0.5445773359868891 0.7264423076923078 0.47223667216257603 
0.048358208955223886 0.27685824761015726 0.04830188679245283 0.5578782681474609 0.368 0.48668452192238704 0.368 0.554690352234573 0.7283018867924529 0.5346804884508827 0.7283018867924529 0.5597537307431486 0.7284615384615385 0.4769849289162074 
0.05037313432835821 0.2859278586270726 0.05031446540880503 0.5622132328090765 0.37 0.483436689771858 0.37 0.5529403040895308 0.7303144654088051 0.5350764285761285 0.7303144654088051 0.5751102380241313 0.7304807692307693 0.48502190957570146 
0.05238805970149254 0.27952452462144134 0.05232704402515723 0.5398162956544961 0.372 0.48130081504180944 0.372 0.5563564273822945 0.7323270440251572 0.5371720534236933 0.7323270440251572 0.5829683335490953 0.7325 0.5038717215162807 
0.05440298507462687 0.2844608880673548 0.05433962264150943 0.530966734056625 0.374 0.47174280429233284 0.374 0.5593723776353886 0.7343396226415095 0.5382156333978612 0.7343396226415095 0.5746012728763443 0.7345192307692308 0.49544589731978367 
0.0564179104477612 0.29487514215002514 0.05635220125786163 0.514343829493624 0.376 0.4603706408180805 0.376 0.5732582539766858 0.7363522012578617 0.5338345979816533 0.7363522012578617 0.5615594129964437 0.7365384615384616 0.4878794215763234 
0.05843283582089553 0.3006545567044904 0.05836477987421383 0.5208203783268647 0.378 0.4662831447102241 0.378 0.567309086808954 0.7383647798742139 0.5373404600376982 0.7383647798742139 0.5717060797516635 0.7385576923076923 0.4859965551214913 
0.06044776119402985 0.28964517905586507 0.06037735849056604 0.520318903016049 0.38 0.46914420661880907 0.38 0.5449000239444738 0.7403773584905661 0.5468391415971665 0.7403773584905661 0.5806540400864059 0.7405769230769231 0.47467394202180757 
0.06246268656716418 0.29605162252790845 0.06238993710691824 0.5029011938930439 0.382 0.4531501107682817 0.382 0.5544091726690735 0.7423899371069183 0.5430962015804194 0.7423899371069183 0.5762598615876197 0.7425961538461539 0.4905275641611677 
0.06447761194029851 0.3000959308647956 0.06440251572327044 0.4972305591831788 0.384 0.44974884117094016 0.384 0.5570449538719962 0.7444025157232705 0.5442822440373875 0.7444025157232705 0.568814099148347 0.7446153846153847 0.4940905868145433 
0.06649253731343284 0.303091617262305 0.06641509433962264 0.504645270277548 0.386 0.4543389740227101 0.386 0.5531309414927931 0.7464150943396227 0.5398287059626479 0.7464150943396227 0.5713520419926728 0.7466346153846154 0.4897542333136269 
0.06850746268656717 0.28874277191536596 0.06842767295597484 0.4840660341274254 0.388 0.471236037047023 0.388 0.5550729185639329 0.7484276729559749 0.5380711180221326 0.7484276729559749 0.569168418965061 0.7486538461538462 0.496132310340175 
0.0705223880597015 0.27764084508619563 0.07044025157232704 0.4764164755301714 0.39 0.4735031575383623 0.39 0.5578507742665771 0.7504402515723271 0.5409685010450703 0.7504402515723271 0.5730391645664891 0.7506730769230769 0.5048210009977805 
0.07253731343283583 0.2735298216404196 0.07245283018867923 0.4809509887263933 0.392 0.4554942936551329 0.392 0.5756089525424468 0.7524528301886793 0.5339688322063604 0.7524528301886793 0.5594771272502012 0.7526923076923078 0.4866138799887732 
0.07455223880597016 0.2713146163528015 0.07446540880503144 0.4835581857561395 0.394 0.4587959369416086 0.394 0.5731778989420675 0.7544654088050315 0.5234341653570967 0.7544654088050315 0.5813977056534837 0.7547115384615385 0.4805425691998231 
0.07656716417910447 0.263339536220039 0.07647798742138365 0.4860305800643789 0.396 0.45312440454574787 0.396 0.556794774249471 0.7564779874213837 0.5332087420902262 0.7564779874213837 0.5739442269334014 0.7567307692307692 0.49095837756023464 
0.0785820895522388 0.2501681118123589 0.07849056603773584 0.49065494481121297 0.398 0.45345375831313406 0.398 0.5482412348238908 0.7584905660377359 0.5219729500399277 0.7584905660377359 0.5834386859960398 0.75875 0.5032663059902244 
0.08059701492537313 0.26137160565299233 0.08050314465408805 0.4951706341248609 0.4 0.44929747725213454 0.4 0.5686536703619915 0.7605031446540881 0.5132696137353948 0.7605031446540881 0.5780657463451123 0.7607692307692309 0.5162927326762572 
0.08261194029850746 0.2574608402163981 0.08251572327044025 0.48633702903214543 0.402 0.4499936429451647 0.402 0.5499697282391581 0.7625157232704403 0.5086506672069945 0.7625157232704403 0.5963895713144989 0.7627884615384616 0.5168262145861221 
0.0846268656716418 0.26518248873542677 0.08452830188679245 0.48386847025412694 0.404 0.45527632356268166 0.404 0.5564195695282741 0.7645283018867925 0.5122173286068975 0.7645283018867925 0.5946786557660709 0.7648076923076923 0.5200189822815787 
0.08664179104477612 0.25661218297431987 0.08654088050314465 0.4783775392190949 0.406 0.45465627161082 0.406 0.5497748918745706 0.7665408805031447 0.5141645890951888 0.7665408805031447 0.588615385012183 0.7668269230769231 0.5298424790662479 
0.08865671641791045 0.2699608513473742 0.08855345911949686 0.46546515250313575 0.40800000000000003 0.44570514347265044 0.40800000000000003 0.5426625284751093 0.7685534591194969 0.5053430375325559 0.7685534591194969 0.6014143247942583 0.7688461538461538 0.5245165885179177 
0.09067164179104478 0.27433719313962335 0.09056603773584905 0.46768750028985245 0.41000000000000003 0.42876182035722243 0.41000000000000003 0.5454697328019775 0.7705660377358491 0.4977982331249883 0.7705660377358491 0.6084570625967618 0.7708653846153847 0.5297114436389441 
0.09268656716417911 0.2661509573095188 0.09257861635220126 0.478638550309049 0.41200000000000003 0.43974714676486865 0.41200000000000003 0.5466685827115804 0.7725786163522013 0.5133039534070639 0.7725786163522013 0.5998030136259317 0.7728846153846154 0.5389099546356741 
0.09470149253731344 0.2695938639355005 0.09459119496855345 0.4524912897402379 0.41400000000000003 0.4409023835304562 0.41400000000000003 0.5350996675838988 0.7745911949685536 0.5014535324524267 0.7745911949685536 0.6053036718950964 0.7749038461538462 0.5398818018224216 
0.09671641791044777 0.2658782760459751 0.09660377358490566 0.4690984771325489 0.41600000000000004 0.44943315405272266 0.41600000000000004 0.5456361433801615 0.7766037735849057 0.5019170009763654 0.7766037735849057 0.5997156232510432 0.7769230769230769 0.5377055680291065 
0.09873134328358209 0.2616110471493082 0.09861635220125786 0.49376853249060326 0.41800000000000004 0.44247369008130355 0.41800000000000004 0.5421101340089514 0.7786163522012579 0.4914547035216964 0.7786163522012579 0.5974118567713683 0.7789423076923078 0.5273242125726276 
0.10074626865671642 0.2531282762170841 0.10062893081761005 0.49468585930630393 0.42000000000000004 0.45015601565286256 0.42000000000000004 0.5466586687194408 0.7806289308176101 0.5074395119652391 0.7806289308176101 0.5996369277533345 0.7809615384615385 0.5168391970378319 
0.10276119402985075 0.25411703231198934 0.10264150943396226 0.48939854097807595 0.42200000000000004 0.47148208770030514 0.42200000000000004 0.5415205473729193 0.7826415094339623 0.5006986075809132 0.7826415094339623 0.5964832476087569 0.7829807692307693 0.5160439750503428 
0.10477611940298508 0.24921931060176952 0.10465408805031445 0.4908324417771046 0.42400000000000004 0.47844607124403676 0.42400000000000004 0.5496703823094067 0.7846540880503146 0.4868762951738932 0.7846540880503146 0.5972924639950823 0.785 0.5094425347149623 
0.1067910447761194 0.2565863368915792 0.10666666666666666 0.4933514971708234 0.42600000000000005 0.4821649481713559 0.426 0.5396765631474998 0.7866666666666667 0.4766460719993465 0.7866666666666667 0.5915285807569668 0.7870192307692307 0.510496263874019 
0.10880597014925374 0.25105427371752354 0.10867924528301887 0.5004728961272147 0.42800000000000005 0.4621642818747809 0.428 0.5271424514860107 0.7886792452830189 0.46703736711616245 0.7886792452830189 0.5905548441642554 0.7890384615384616 0.5278016794362898 
0.11082089552238807 0.2657727312461053 0.11069182389937106 0.5071780303594434 0.43000000000000005 0.46940093914343217 0.43 0.5289911227844516 0.7906918238993711 0.4832521751899188 0.7906918238993711 0.595432237682378 0.7910576923076923 0.5377672261824279 
0.1128358208955224 0.25800072289347886 0.11270440251572326 0.48873377220885617 0.43200000000000005 0.45591717130532416 0.432 0.527321285157297 0.7927044025157233 0.46589760132013225 0.7927044025157233 0.584429423594845 0.7930769230769231 0.5348240815573212 
0.11485074626865673 0.26632481501366984 0.11471698113207547 0.486066042003302 0.43400000000000005 0.4533770605636555 0.434 0.5338365383453968 0.7947169811320756 0.479646923240633 0.7947169811320756 0.5804276553784459 0.7950961538461538 0.5360353041180667 
0.11686567164179106 0.2640752215785633 0.11672955974842766 0.4735536848859313 0.43600000000000005 0.445929719698833 0.436 0.5324892564967845 0.7967295597484277 0.49226408722470605 0.7967295597484277 0.5916993309987929 0.7971153846153847 0.5395989817060016 
0.11888059701492537 0.25460974350309384 0.11874213836477987 0.4830088972910699 0.43800000000000006 0.4362453816688312 0.438 0.5451533711293312 0.7987421383647799 0.49698760108981394 0.7987421383647799 0.5843005464540365 0.7991346153846154 0.5429735446475165 
0.1208955223880597 0.2608968749290383 0.12075471698113208 0.48455854985634284 0.44000000000000006 0.44246915151508703 0.44 0.5420505963352383 0.8007547169811321 0.49617427435404493 0.8007547169811321 0.5850082809571937 0.8011538461538462 0.5327583612046276 
0.12291044776119403 0.23917500100975325 0.12276729559748427 0.48054790941070535 0.44200000000000006 0.4436709021813869 0.442 0.5247560479765524 0.8027672955974843 0.5037770272373586 0.8027672955974843 0.5817412601091069 0.8031730769230769 0.5421626065325006 
0.12492537313432836 0.2444187153287967 0.12477987421383648 0.45547462301843933 0.44400000000000006 0.4568446856158514 0.444 0.5100945052148376 0.8047798742138366 0.49142937257010877 0.8047798742138366 0.5742978627074372 0.8051923076923078 0.5443569248616829 
0.1269402985074627 0.24611933004475367 0.12679245283018867 0.4446129972119227 0.44600000000000006 0.45224493903432517 0.446 0.5197198991212685 0.8067924528301887 0.4801703398342366 0.8067924528301887 0.5618952580795974 0.8072115384615385 0.5528846489354311 
0.12895522388059702 0.22842819576771572 0.12880503144654087 0.4476606188368535 0.44800000000000006 0.443803057563465 0.448 0.5212489073750884 0.8088050314465409 0.4708782713588048 0.8088050314465409 0.5686142980328994 0.8092307692307692 0.5628442577387756 
0.13097014925373135 0.229927595334404 0.13081761006289308 0.458297724615611 0.45000000000000007 0.45418579285423155 0.45 0.5328790515734163 0.8108176100628931 0.48345055016668037 0.8108176100628931 0.566508737053147 0.81125 0.5685292442119708 
0.13298507462686568 0.22475198546902014 0.1328301886792453 0.4510460684019587 0.45200000000000007 0.4575309841402894 0.452 0.5477407100202201 0.8128301886792453 0.49306338572252845 0.8128301886792453 0.553228237518929 0.8132692307692309 0.5507442131523496 
0.135 0.2286590592416343 0.13484276729559747 0.44543976554763404 0.45400000000000007 0.4401195248535619 0.454 0.5501628544384377 0.8148427672955976 0.49436894805804715 0.8148427672955976 0.5468456606969254 0.8152884615384616 0.5469694906769754 
0.13701492537313434 0.24666585615970885 0.13685534591194967 0.4408735373635557 0.45600000000000007 0.4409663847091423 0.456 0.5397166325631846 0.8168553459119497 0.4919934873729431 0.8168553459119497 0.534275332321046 0.8173076923076923 0.5579166519489939 
0.13902985074626867 0.24276889937274213 0.13886792452830188 0.4291802509009556 0.4580000000000001 0.43576482162914804 0.458 0.5484631543530869 0.8188679245283019 0.48685245467282934 0.8188679245283019 0.5339252097135665 0.8193269230769231 0.5741667756512069 
0.141044776119403 0.23541010446371669 0.14088050314465408 0.42857487320487164 0.4600000000000001 0.4224276655455834 0.46 0.5453187255581075 0.8208805031446541 0.4890004909921948 0.8208805031446541 0.5413253065132905 0.8213461538461538 0.5672122362437145 
0.14305970149253733 0.236391671869966 0.1428930817610063 0.4348635319962926 0.4620000000000001 0.4398220632664273 0.462 0.5500903125770916 0.8228930817610063 0.47773624004433535 0.8228930817610063 0.5439857248074103 0.8233653846153847 0.570213769242537 
0.14507462686567166 0.22821206292677665 0.14490566037735847 0.4272562688042777 0.4640000000000001 0.444234589537854 0.464 0.5641141267312622 0.8249056603773586 0.48559387537826465 0.8249056603773586 0.5547533473999439 0.8253846153846154 0.5697758997756974 
0.147089552238806 0.23018093574871462 0.14691823899371068 0.4259851613601401 0.4660000000000001 0.4335611022149384 0.46599999999999997 0.5658579435835207 0.8269182389937108 0.4818577165352278 0.8269182389937108 0.5441157216521234 0.8274038461538462 0.562782142041735 
0.14910447761194032 0.23369166064539879 0.14893081761006288 0.42800707346640016 0.4680000000000001 0.43381182392093964 0.46799999999999997 0.5588441539545927 0.8289308176100629 0.5024815687841168 0.8289308176100629 0.5700026824511167 0.8294230769230769 0.5691279766978024 
0.15111940298507462 0.2320047274818859 0.1509433962264151 0.430538802606807 0.47000000000000003 0.42188989251945863 0.47 0.5546614819359851 0.8309433962264151 0.5014975351051346 0.8309433962264151 0.5781015771612908 0.8314423076923076 0.5739579333217889 
0.15313432835820895 0.24202019576484565 0.1529559748427673 0.44734567651548685 0.47200000000000003 0.41232130340548784 0.472 0.5583526751121834 0.8329559748427673 0.48992656154859665 0.8329559748427673 0.5625901690224318 0.8334615384615385 0.5760575753895362 
0.15514925373134328 0.2281551461343828 0.1549685534591195 0.4652665563618773 0.47400000000000003 0.3943294274601883 0.474 0.5557823953082022 0.8349685534591196 0.5263875067660532 0.8349685534591196 0.5669897971147196 0.8354807692307693 0.5798161265596085 
0.1571641791044776 0.22144487742527294 0.15698113207547168 0.47611081702647634 0.47600000000000003 0.3727153100938642 0.476 0.5600726577493044 0.8369811320754718 0.5084744493203294 0.8369811320754718 0.5660237648065342 0.8375 0.5756227544999921 
0.15917910447761194 0.21409512713225679 0.1589937106918239 0.4854973763093286 0.47800000000000004 0.3901646465894528 0.478 0.5734157268556833 0.8389937106918239 0.5248815470950966 0.8389937106918239 0.5497100086706128 0.8395192307692307 0.5839358875412336 
0.16119402985074627 0.20831472200483203 0.1610062893081761 0.4769583101045438 0.48000000000000004 0.3843973739901635 0.48 0.5717767325065422 0.8410062893081761 0.5238074610868024 0.8410062893081761 0.5362267307774776 0.8415384615384616 0.5918308062520274 
0.1632089552238806 0.20410608751933582 0.1630188679245283 0.4722118185058892 0.48200000000000004 0.37588957364103787 0.482 0.5817167970831201 0.8430188679245283 0.5427148783354825 0.8430188679245283 0.5507354822730647 0.8435576923076923 0.5993591324867596 
0.16522388059701493 0.20685821323123968 0.1650314465408805 0.47404181814933477 0.48400000000000004 0.38804887507975494 0.484 0.5714282212962507 0.8450314465408806 0.5294285467038939 0.8450314465408806 0.5478849094075747 0.8455769230769231 0.6056383073531963 
0.16723880597014926 0.21591355643310362 0.16704402515723268 0.47204303221965627 0.48600000000000004 0.388450384233875 0.486 0.5715176650176472 0.8470440251572328 0.5219090299823398 0.8470440251572328 0.5699423205458258 0.8475961538461538 0.6190661065606597 
0.1692537313432836 0.22690439723128072 0.1690566037735849 0.4529356151834809 0.48800000000000004 0.38756581103346555 0.488 0.5795227728010336 0.8490566037735849 0.5131117072614595 0.8490566037735849 0.5663180648825537 0.8496153846153847 0.6174075014264708 
0.17126865671641792 0.22363114967970685 0.1710691823899371 0.44087261206509565 0.49000000000000005 0.3695694111841047 0.49 0.5785095005372151 0.8510691823899371 0.5003820136096463 0.8510691823899371 0.5485873946281414 0.8516346153846154 0.6288220932930918 
0.17328358208955225 0.23225776159250805 0.1730817610062893 0.43633169455450516 0.49200000000000005 0.37589237962531113 0.492 0.5893342519974132 0.8530817610062893 0.49097904406365855 0.8530817610062893 0.5365023935764021 0.8536538461538462 0.6263367249365338 
0.17529850746268658 0.2054251956520505 0.1750943396226415 0.44044342225961486 0.49400000000000005 0.35984656787669134 0.494 0.589202704683451 0.8550943396226416 0.491293834954509 0.8550943396226416 0.5317309212346542 0.8556730769230769 0.6429096152190864 
0.1773134328358209 0.21562907248981045 0.17710691823899372 0.4448155538036241 0.49600000000000005 0.36686899013956226 0.496 0.594105091626401 0.8571069182389938 0.49507461835047906 0.8571069182389938 0.5517409570875149 0.8576923076923078 0.6392393563320465 
0.17932835820895524 0.2126112145229151 0.1791194968553459 0.4315384614744393 0.49800000000000005 0.3559611031912746 0.498 0.5836191654114151 0.8591194968553459 0.48254819109628755 0.8591194968553459 0.5653218240935393 0.8597115384615385 0.6369495358117652 
0.18134328358208956 0.20018212109366826 0.1811320754716981 0.41706716168901997 0.5 0.36636895445861245 0.5 0.5714389193199989 0.8611320754716981 0.4777217951549885 0.8611320754716981 0.5502974862241051 0.8617307692307692 0.645531164305512 
0.1833582089552239 0.19962618437148555 0.1831446540880503 0.4231657865787225 0.502 0.38190168688193965 0.502 0.5603373564650047 0.8631446540880503 0.49527193744973635 0.8631446540880503 0.5358450892003938 0.86375 0.649669382554515 
0.18537313432835822 0.20690601147509166 0.1851572327044025 0.42552526643543903 0.504 0.38553360185588653 0.504 0.5747890715541686 0.8651572327044026 0.4997521431098046 0.8651572327044026 0.5564205129074183 0.8657692307692308 0.6662209267653659 
0.18738805970149255 0.20833830164215245 0.18716981132075472 0.42049508792947926 0.506 0.3944875845556178 0.506 0.5723717439046139 0.8671698113207548 0.5022538023738795 0.8671698113207548 0.5519620256395775 0.8677884615384616 0.6680111987511036 
0.18940298507462688 0.2058694380035334 0.1891823899371069 0.41309720876719325 0.508 0.381891121775661 0.508 0.5628789555020068 0.869182389937107 0.4901222217530768 0.869182389937107 0.5678362968503052 0.8698076923076923 0.6708074759103606 
0.1914179104477612 0.2046144521040823 0.1911949685534591 0.42245922012803944 0.51 0.3914552679175174 0.51 0.5628302297812178 0.8711949685534591 0.4794871624449982 0.8711949685534591 0.5575977277652725 0.8718269230769231 0.6634513435680014 
0.19343283582089554 0.20731925303139206 0.1932075471698113 0.4258628489773708 0.512 0.38563985652157956 0.512 0.5623405594193038 0.8732075471698113 0.4980370592476534 0.8732075471698113 0.5508750902882416 0.8738461538461538 0.6829430115993966 
0.19544776119402985 0.19836343966756878 0.19522012578616352 0.4267680481091135 0.514 0.37857528012873787 0.514 0.5622214863242025 0.8752201257861636 0.509575229315125 0.8752201257861636 0.5509279008041937 0.8758653846153847 0.6948802317217665 
0.19746268656716418 0.20746393495041315 0.19723270440251572 0.4469572088460069 0.516 0.3785047919857439 0.516 0.5792202050577937 0.8772327044025158 0.5096406158197012 0.8772327044025158 0.5529659642803383 0.8778846153846154 0.7121989135017995 
0.1994776119402985 0.22844978472350813 0.1992452830188679 0.44496212046503186 0.518 0.3767150583105292 0.518 0.5730094058195141 0.879245283018868 0.5117694268835874 0.879245283018868 0.5605674689342118 0.8799038461538462 0.7052406859067574 
0.20149253731343283 0.2299061345593296 0.2012578616352201 0.4554912221168043 0.52 0.37574794156283914 0.52 0.5821659071384325 0.8812578616352201 0.5269482973477941 0.8812578616352201 0.5735401881560646 0.8819230769230769 0.6962081489322047 
0.20350746268656716 0.22589614081762563 0.20327044025157232 0.45241065400330677 0.522 0.38977032216573976 0.522 0.5703719312708708 0.8832704402515723 0.5151111777312963 0.8832704402515723 0.5808471906818832 0.8839423076923076 0.686382050598604 
0.2055223880597015 0.23155911535295373 0.20528301886792452 0.4511396929879114 0.524 0.3955926765008102 0.524 0.5940259615352526 0.8852830188679246 0.523156425863043 0.8852830188679246 0.5980717119030102 0.8859615384615385 0.6783233926467869 
0.20753731343283582 0.2215729593742246 0.20729559748427673 0.443282712677679 0.526 0.4083799087943125 0.526 0.5887315553514585 0.8872955974842768 0.5173235458781461 0.8872955974842768 0.5858566113406257 0.8879807692307693 0.679496395439279 
0.20955223880597015 0.21951524578019369 0.2093081761006289 0.4511280724535706 0.528 0.4131667007958406 0.528 0.5855103490977129 0.889308176100629 0.5141910171217382 0.889308176100629 0.602717333445991 0.89 0.6874553285971247 
0.21156716417910448 0.2260101140463729 0.2113207547169811 0.4593832336260167 0.53 0.4018053937732481 0.53 0.5873044180377789 0.8913207547169811 0.5186942202315529 0.8913207547169811 0.5988701100862798 0.89 0.6874553285971247 
0.2135820895522388 0.231154403839059 0.21333333333333332 0.4763232728271779 0.532 0.4097635025785425 0.532 0.5809369496836304 0.8933333333333333 0.5292313450865302 0.8933333333333333 0.6098460810721739 0.89 0.6874553285971247 
0.21559701492537314 0.23488751348981268 0.21534591194968553 0.4754930966754755 0.534 0.40691289372630796 0.534 0.586541840311593 0.8953459119496856 0.5336698988648779 0.8953459119496856 0.6145333640701426 0.89 0.6874553285971247 
0.21761194029850747 0.25384749540865803 0.21735849056603773 0.47768063107920233 0.536 0.40963288767733597 0.536 0.581081106011359 0.8973584905660378 0.5356388818506317 0.8973584905660378 0.6017594547946674 0.89 0.6874553285971247 
0.2196268656716418 0.25364391819392584 0.21937106918238994 0.4914308903055528 0.538 0.41550681362888453 0.538 0.5814469186297274 0.89937106918239 0.5296355893640894 0.89937106918239 0.6086446733106535 0.89 0.6874553285971247 
0.22164179104477613 0.25122149317904907 0.22138364779874212 0.4810648565062233 0.54 0.3994105392299699 0.54 0.5806158741992646 0.9013836477987421 0.5452214437318835 0.9013836477987421 0.605451752920653 0.89 0.6874553285971247 
0.22365671641791046 0.26508660225688385 0.22339622641509432 0.48106412539253285 0.54 0.3994105392299699 0.542 0.5734226584273527 0.9033962264150943 0.5404529527914501 0.9033962264150943 0.6027773998359904 0.89 0.6874553285971247 
0.2256716417910448 0.269483158698232 0.22540880503144653 0.47953704763428034 0.54 0.3994105392299699 0.544 0.581850001507481 0.9054088050314466 0.5427911796023231 0.9054088050314466 0.5981171715213844 0.89 0.6874553285971247 
0.22768656716417912 0.26178699700343666 0.22742138364779874 0.513235469523418 0.54 0.3994105392299699 0.546 0.5910922568283405 0.9074213836477988 0.5540290780044846 0.9074213836477988 0.6052745752465437 0.89 0.6874553285971247 
0.22970149253731345 0.26852674006139365 0.22943396226415094 0.5164208575730102 0.54 0.3994105392299699 0.548 0.6082189133282698 0.909433962264151 0.5571188853850285 0.909433962264151 0.5969360217623793 0.89 0.6874553285971247 
0.23171641791044778 0.27598350506938873 0.23144654088050312 0.5197220563448972 0.54 0.3994105392299699 0.55 0.6096954418670417 0.9114465408805031 0.5489141767219726 0.9114465408805031 0.5778114957566992 0.89 0.6874553285971247 
0.2337313432835821 0.2855563583103298 0.23345911949685533 0.5136806145421181 0.54 0.3994105392299699 0.552 0.6097775114030417 0.9134591194968553 0.536631461413311 0.9134591194968553 0.587270511472293 0.89 0.6874553285971247 
0.23574626865671644 0.28241839715470646 0.23547169811320753 0.5190222821798548 0.54 0.3994105392299699 0.554 0.6185573333796179 0.9154716981132076 0.5473261077945842 0.9154716981132076 0.5983475754545278 0.89 0.6874553285971247 
0.23776119402985074 0.2963175284548386 0.23748427672955974 0.5251298371278809 0.54 0.3994105392299699 0.556 0.6192749710177546 0.9174842767295598 0.5421629586949228 0.9174842767295598 0.5990208871467434 0.89 0.6874553285971247 
0.23977611940298507 0.2953584367230371 0.23949685534591195 0.5040113158194575 0.54 0.3994105392299699 0.558 0.6380891838196624 0.919496855345912 0.5274038233397584 0.919496855345912 0.5900335863883803 0.89 0.6874553285971247 
0.2417910447761194 0.2844711738596007 0.24150943396226415 0.5130116537607515 0.54 0.3994105392299699 0.56 0.6400504532778645 0.9215094339622643 0.5188071124491102 0.9215094339622643 0.5866923072716259 0.89 0.6874553285971247 
0.24380597014925373 0.28726487287234015 0.24352201257861633 0.5107985490689672 0.54 0.3994105392299699 0.562 0.6348637567807707 0.9235220125786163 0.5080067094381336 0.9235220125786163 0.584927227909777 0.89 0.6874553285971247 
0.24582089552238806 0.2801044210185349 0.24553459119496854 0.5106384848758465 0.54 0.3994105392299699 0.5640000000000001 0.6435375360665683 0.9255345911949686 0.5235703086530776 0.9255345911949686 0.5994252585273496 0.89 0.6874553285971247 
0.2478358208955224 0.2836222145249912 0.24754716981132074 0.5021602818646523 0.54 0.3994105392299699 0.5660000000000001 0.6495020468861048 0.9275471698113208 0.5225180153202634 0.9275471698113208 0.5790298297576345 0.89 0.6874553285971247 
0.24985074626865672 0.2922735856571023 0.24955974842767295 0.515745571966031 0.54 0.3994105392299699 0.5680000000000001 0.6436322648306343 0.929559748427673 0.5197626593363897 0.929559748427673 0.6000018206886755 0.89 0.6874553285971247 
0.2518656716417911 0.2859694489188783 0.25157232704402516 0.5354033092308914 0.54 0.3994105392299699 0.5700000000000001 0.6556992410104249 0.9315723270440253 0.4976126009471576 0.9315723270440253 0.6174745285022233 0.89 0.6874553285971247 
0.2538805970149254 0.27679378428592677 0.25358490566037734 0.5357835099982112 0.54 0.3994105392299699 0.5720000000000001 0.6444678934674615 0.9335849056603773 0.5061630404793381 0.9335849056603773 0.6206879005768622 0.89 0.6874553285971247 
0.25589552238805974 0.2870670937400921 0.25559748427672957 0.5184370301224017 0.54 0.3994105392299699 0.5740000000000001 0.6291087684274026 0.9355974842767296 0.5194540522600841 0.9355974842767296 0.6124261581122891 0.89 0.6874553285971247 
0.25791044776119404 0.2829488316379005 0.25761006289308175 0.5093071423903719 0.54 0.3994105392299699 0.5760000000000001 0.6273166300587474 0.9376100628930818 0.5203749485573415 0.9376100628930818 0.6121318405272187 0.89 0.6874553285971247 
0.25992537313432834 0.26368587420825257 0.2596226415094339 0.5049898605788858 0.54 0.3994105392299699 0.5780000000000001 0.6291290904178376 0.939622641509434 0.523467194522012 0.939622641509434 0.6084768662140639 0.89 0.6874553285971247 
0.2619402985074627 0.2564030934091627 0.26163522012578616 0.5198163716632771 0.54 0.3994105392299699 0.5800000000000001 0.6286808416661777 0.9416352201257863 0.5257218312761784 0.9416352201257863 0.6079936486133091 0.89 0.6874553285971247 
0.263955223880597 0.26966237986448993 0.26364779874213834 0.5235891945546576 0.54 0.3994105392299699 0.5820000000000001 0.6166676135172888 0.9436477987421383 0.5248739052304667 0.9436477987421383 0.6086080016777251 0.89 0.6874553285971247 
0.26597014925373136 0.26693502522655527 0.2656603773584906 0.48369431788346395 0.54 0.3994105392299699 0.5840000000000001 0.6252283225801486 0.9456603773584906 0.5270169023804036 0.9456603773584906 0.6099623214214652 0.89 0.6874553285971247 
0.26798507462686566 0.2763923655919853 0.26767295597484275 0.47965770365944155 0.54 0.3994105392299699 0.5860000000000001 0.6222098740896501 0.9476729559748428 0.5314569626470139 0.9476729559748428 0.6050809911820515 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.26968553459119493 0.4796717961827175 0.54 0.3994105392299699 0.5880000000000001 0.6044263790293023 0.949685534591195 0.5205128212716048 0.949685534591195 0.6004038685680115 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.27169811320754716 0.4823812405496887 0.54 0.3994105392299699 0.5900000000000001 0.6015654204405554 0.9516981132075473 0.5090719947585153 0.9516981132075473 0.5843625061112719 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.27371069182389934 0.4797648716046747 0.54 0.3994105392299699 0.5920000000000001 0.6032201349789948 0.9537106918238993 0.5190970126355772 0.9537106918238993 0.5779962012111425 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.2757232704402516 0.46791510593720154 0.54 0.3994105392299699 0.5940000000000001 0.6016053509032493 0.9557232704402516 0.5073585632766786 0.9557232704402516 0.565853363256349 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.27773584905660376 0.4591277006451075 0.54 0.3994105392299699 0.5960000000000001 0.5734230474919286 0.9577358490566038 0.5067306438800394 0.9577358490566038 0.5690336869028103 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.27974842767295593 0.46913776637443927 0.54 0.3994105392299699 0.5980000000000001 0.5871161545661662 0.959748427672956 0.49592042437400885 0.959748427672956 0.577381900044627 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.28176100628930817 0.4572699290551291 0.54 0.3994105392299699 0.6000000000000001 0.5906197271335815 0.9617610062893083 0.5113729997328007 0.9617610062893083 0.5876591559428619 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.28377358490566035 0.4586620843333259 0.54 0.3994105392299699 0.6020000000000001 0.5755617043582558 0.9637735849056603 0.4943845357552705 0.9637735849056603 0.5931915412667008 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.2857861635220126 0.4404154325790869 0.54 0.3994105392299699 0.6040000000000001 0.5619712298544087 0.9657861635220126 0.49592947209616917 0.9657861635220126 0.6039131075437236 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.28779874213836476 0.44537658577328204 0.54 0.3994105392299699 0.6060000000000001 0.5635114754037559 0.9677987421383648 0.507120144186582 0.9677987421383648 0.6108127186012445 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.28981132075471694 0.4419580291744053 0.54 0.3994105392299699 0.6080000000000001 0.5506185841074124 0.969811320754717 0.4979666953169898 0.969811320754717 0.611048640202333 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.2918238993710692 0.4456015983252539 0.54 0.3994105392299699 0.61 0.5596451964231492 0.9718238993710693 0.4910182226709305 0.9718238993710693 0.6026799982184848 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.29383647798742135 0.4417538815160871 0.54 0.3994105392299699 0.612 0.566726095883095 0.9738364779874213 0.49188567833849645 0.9738364779874213 0.5837313511863601 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.2958490566037736 0.4511990651179742 0.54 0.3994105392299699 0.614 0.5501841550761681 0.9758490566037736 0.48812161083239397 0.9758490566037736 0.5719731275401934 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.29786163522012576 0.45291659398261425 0.54 0.3994105392299699 0.616 0.5633408191673999 0.9778616352201258 0.474377873230847 0.9778616352201258 0.5691733155276318 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.299874213836478 0.46350528704678895 0.54 0.3994105392299699 0.618 0.5572502470098817 0.979874213836478 0.47126252796091705 0.979874213836478 0.5669718539164825 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.3018867924528302 0.4689333955618449 0.54 0.3994105392299699 0.62 0.5686322843653213 0.9818867924528303 0.4707564125170999 0.9818867924528303 0.5700606985556317 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.30389937106918236 0.46601021075512383 0.54 0.3994105392299699 0.622 0.5712847931944582 0.9838993710691823 0.4802095051102223 0.9838993710691823 0.5769850459869704 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.3059119496855346 0.4595223129864528 0.54 0.3994105392299699 0.624 0.5563935866572041 0.9859119496855346 0.4610404207989337 0.9859119496855346 0.5809160336956457 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.30792452830188677 0.4586598576425881 0.54 0.3994105392299699 0.626 0.5662371132556915 0.9879245283018868 0.463035059543765 0.9879245283018868 0.5715176025185267 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.309937106918239 0.43746100180986547 0.54 0.3994105392299699 0.628 0.5661148651874061 0.989937106918239 0.4609718540098372 0.989937106918239 0.5700232689459368 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.3119496855345912 0.4367547832715207 0.54 0.3994105392299699 0.63 0.5431167384793825 0.9919496855345913 0.4563653997733198 0.9919496855345913 0.5903930374135687 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.31396226415094336 0.4503234568310871 0.54 0.3994105392299699 0.632 0.5373951199200505 0.9939622641509434 0.45394919106571996 0.9939622641509434 0.5937463459696157 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.3159748427672956 0.4589209271620085 0.54 0.3994105392299699 0.634 0.5322014321778962 0.9959748427672956 0.4680859351157343 0.9959748427672956 0.5920595961534676 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.3179874213836478 0.4560193824579746 0.54 0.3994105392299699 0.636 0.5378667078164865 0.9979874213836478 0.48152889012615707 0.9979874213836478 0.5952786117216784 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.32 0.45448287031081375 0.54 0.3994105392299699 0.638 0.5302185393689729 1.0 0.46593121257404274 1.0 0.5790913524484577 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.32 0.45448287031081375 0.54 0.3994105392299699 0.64 0.534910056918215 1.0 0.46593121257404274 1.0 0.5790913524484577 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.32 0.45448287031081375 0.54 0.3994105392299699 0.642 0.5156259355986271 1.0 0.46593121257404274 1.0 0.5790913524484577 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.32 0.45448287031081375 0.54 0.3994105392299699 0.644 0.5137412887221512 1.0 0.46593121257404274 1.0 0.5790913524484577 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.32 0.45448287031081375 0.54 0.3994105392299699 0.646 0.5026086004413245 1.0 0.46593121257404274 1.0 0.5790913524484577 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.32 0.45448287031081375 0.54 0.3994105392299699 0.648 0.48758775379188407 1.0 0.46593121257404274 1.0 0.5790913524484577 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.32 0.45448287031081375 0.54 0.3994105392299699 0.65 0.4885330391431888 1.0 0.46593121257404274 1.0 0.5790913524484577 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.32 0.45448287031081375 0.54 0.3994105392299699 0.652 0.5009426110590646 1.0 0.46593121257404274 1.0 0.5790913524484577 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.32 0.45448287031081375 0.54 0.3994105392299699 0.654 0.5017615663978475 1.0 0.46593121257404274 1.0 0.5790913524484577 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.32 0.45448287031081375 0.54 0.3994105392299699 0.656 0.5113654491759331 1.0 0.46593121257404274 1.0 0.5790913524484577 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.32 0.45448287031081375 0.54 0.3994105392299699 0.658 0.5113601465928188 1.0 0.46593121257404274 1.0 0.5790913524484577 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.32 0.45448287031081375 0.54 0.3994105392299699 0.66 0.5036619979536183 1.0 0.46593121257404274 1.0 0.5790913524484577 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.32 0.45448287031081375 0.54 0.3994105392299699 0.662 0.493607810635345 1.0 0.46593121257404274 1.0 0.5790913524484577 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.32 0.45448287031081375 0.54 0.3994105392299699 0.664 0.5079468334759749 1.0 0.46593121257404274 1.0 0.5790913524484577 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.32 0.45448287031081375 0.54 0.3994105392299699 0.666 0.5068920663120766 1.0 0.46593121257404274 1.0 0.5790913524484577 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.32 0.45448287031081375 0.54 0.3994105392299699 0.668 0.5299494140060856 1.0 0.46593121257404274 1.0 0.5790913524484577 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.32 0.45448287031081375 0.54 0.3994105392299699 0.67 0.5303517747641142 1.0 0.46593121257404274 1.0 0.5790913524484577 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.32 0.45448287031081375 0.54 0.3994105392299699 0.6719999999999999 0.5354016791339629 1.0 0.46593121257404274 1.0 0.5790913524484577 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.32 0.45448287031081375 0.54 0.3994105392299699 0.6739999999999999 0.5437153768103131 1.0 0.46593121257404274 1.0 0.5790913524484577 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.32 0.45448287031081375 0.54 0.3994105392299699 0.6759999999999999 0.5400373860706 1.0 0.46593121257404274 1.0 0.5790913524484577 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.32 0.45448287031081375 0.54 0.3994105392299699 0.6779999999999999 0.5366337483572873 1.0 0.46593121257404274 1.0 0.5790913524484577 0.89 0.6874553285971247 
0.27 0.2779426233677042 0.32 0.45448287031081375 0.54 0.3994105392299699 0.68 0.5325890287482095 1.0 0.46593121257404274 1.0 0.5790913524484577 0.89 0.6874553285971247 


==> psi_creation_only.csv <==
# p2 = 0.8, p4=0.2
s	p	r	q		
-3.05	-0.99820469973329	0.003598623570256	0.98722889784401
-3	-0.998015769416196	0.003977564998877	0.986083074419565
-2.95	-0.997806943233402	0.004396464300442	0.984837373547097
-2.9	-0.997576122986152	0.004859546963478	0.983483436792065
-2.85	-0.997320988537054	0.005371487985516	0.982012247778334
-2.8	-0.9970389741876	0.005937460279838	0.980414085404054
-2.75	-0.996727242509071	0.006563188423728	0.978678474343818
-2.7	-0.996382655345228	0.007255008365451	0.97679413275851
-2.65	-0.996001741672525	0.00801993378438	0.974748917143918
-2.6	-0.99558066196679	0.008865729886749	0.972529764261242
-2.55	-0.995115168683851	0.009800995520105	0.970122630107583
-2.5	-0.994600562414779	0.010835254604766	0.967512425902863
-2.45	-0.994031643223374	0.011979058012934	0.964682951091685
-2.4	-0.993402656613486	0.013244097178421	0.961616823385275
-2.35	-0.992707233505532	0.014643330895601	0.95829540590087
-2.3	-0.991938323523926	0.016191126969432	0.954698731494233
-2.25	-0.991088120808589	0.017903420613996	0.950805424427098
-2.19999999999999	-0.990147981462526	0.019797891770832	0.946592619566696
-2.14999999999999	-0.989108331631506	0.021894163837442	0.942035879381007
-2.09999999999999	-0.987958565078782	0.024214026669092	0.93710910907369
-2.04999999999999	-0.986686928964596	0.026781687153499	0.931784470299924
-1.99999999999999	-0.985280396363432	0.029624051170362	0.926032294022709
-1.94999999999999	-0.98372452384756	0.032771041350529	0.919820993214029
-1.89999999999999	-0.982003292228379	0.03625595576058	0.913116976283277
-1.84999999999999	-0.980098928271502	0.040115873478889	0.905884562335558
-1.79999999999999	-0.97799170488049	0.044392114024684	0.89808589963606
-1.74999999999999	-0.975659716869034	0.049130758783206	0.889680888998424
-1.69999999999999	-0.97307862900217	0.05438324397536	0.880627114244058
-1.64999999999999	-0.970221392471498	0.06020703639498	0.870879782419781
-1.59999999999999	-0.967057925362672	0.066666405136039	0.86039167714501
-1.54999999999999	-0.963554751957894	0.073833304922969	0.849113129327293
-1.49999999999999	-0.959674594870375	0.081788389520958	0.836992010588938
-1.44999999999999	-0.955375913005798	0.090622177138468	0.823973756155021
-1.39999999999999	-0.950612377156528	0.100436393861216	0.810001425750826
-1.34999999999999	-0.945332273619676	0.111345526121486	0.795015813355672
-1.29999999999999	-0.939477824544379	0.123478619186141	0.778955619602397
-1.24999999999999	-0.932984411701062	0.136981365857152	0.761757704379624
-1.19999999999999	-0.925779687958664	0.15201853828234	0.743357442019858
-1.14999999999999	-0.917782557872828	0.168776826291474	0.723689207637636
-1.09999999999999	-0.908902005329517	0.187468158393119	0.702687031097088
-1.04999999999999	-0.899035742033516	0.208333596965569	0.680285465219672
-0.999999999999988	-0.88806864563296	0.231647917828609	0.656420727804354
-0.949999999999987	-0.875870950250656	0.257725006996915	0.63103219360359
-0.899999999999987	-0.862296144933269	0.286924234849129	0.604064333569057
-0.849999999999986	-0.847178526765743	0.319658001246711	0.575469225706043
-0.799999999999986	-0.830330344808597	0.35640068558065	0.545209796344082
-0.749999999999986	-0.811538458207678	0.397699284869326	0.513263994555689
-0.699999999999986	-0.790560416321665	0.444186082777618	0.479630158377339
-0.649999999999985	-0.767119849929916	0.496593765093174	0.44433390261936
-0.599999999999985	-0.740901039812347	0.555773485608557	0.407436948447221
-0.549999999999985	-0.71154250136906	0.622716493968347	0.369048429686479
-0.499999999999984	-0.678629390415513	0.698580068058692	0.329339356386178
-0.449999999999984	-0.641684494563191	0.784718653082352	0.288561100676145
-0.399999999999984	-0.600157525107278	0.882721303846561	0.247069003568667
-0.349999999999984	-0.553412364178535	0.994456763649577	0.205352496901199
-0.299999999999983	-0.50071184874232	1.12212780182951	0.164073508193484
-0.249999999999983	-0.441199583995583	1.26833678394301	0.124115388009853
-0.199999999999982	-0.373878170348019	1.43616487759792	0.08664519482846
-0.149999999999982	-0.297583096235791	1.62926782017566	0.053192923209472
-0.099999999999982	-0.210951388330453	1.85199181280194	0.025752207050292
-0.049999999999982	-0.112383914955597	2.10951388330498	0.006908220790387
1.86517468137026E-14	4.48530101948563E-14	2.40801201048201	6.06201490092149E-17
0.050000000000019	0.128417286092604	2.75487146056405	0.009326286935651
0.100000000000019	0.27548714605645	3.15893520046371	0.040406373989981
0.150000000000019	0.444310806138975	3.63080797755142	0.100310390493809
0.20000000000002	0.638567943811592	4.18322576113033	0.198077208414557
0.25000000000002	0.862633382252008	4.83150481048237	0.345242820368682
0.30000000000002	1.12171842485983	5.59408777093441	0.556507906420607
0.350000000000021	1.42204215934545	6.49320802813324	0.850580650501319
0.400000000000021	1.77103922767315	7.55569822462889	1.25124006217856
0.450000000000022	2.17761198180834	8.81397454880436	1.78867656515381
0.500000000000022	2.65243668255359	10.307235372359	2.50118100362612
0.550000000000022	3.20833551904424	12.0829213176428	3.43727120565959
0.600000000000022	3.86072881431787	14.1984942205187	4.65836771799368
0.650000000000023	4.62818494109611	16.7236051337772	6.24215839585948
0.700000000000023	5.5330893276956	19.7427369981241	8.28682657099175
0.750000000000023	6.60245864090852	23.3584265124301	10.9163612434146
0.800000000000023	7.86893197893861	27.6951928195342	14.2872222766894
0.850000000000024	9.37197792286194	32.9043288132828	18.5967015684292
0.900000000000024	11.1593648602669	39.1697452962279	24.0934059063391
0.950000000000025	13.2889524524847	46.7151002550784	31.0903927898409
1.00000000000002	15.8308748857747	55.812496857561	39.9816219717876
1.05000000000003	18.8702021382408	66.7930964676819	51.2625491528268
1.10000000000003	22.5101845325429	80.0600695400017	65.555891961461
1.15000000000003	26.876209092241	96.1044007572028	83.6438517785447
1.20000000000003	32.1206246082632	115.524178968407	106.508390153829
1.25000000000003	38.4286269890817	139.048141947727	135.381550445581
1.30000000000003	46.0254388030359	167.564416316593	171.80830240854
1.35000000000003	55.1850686207411	202.155600990789	217.724992716829
1.40000000000003	66.2409989021148	244.141596567511	275.557236292407
1.45000000000003	79.5992282774922	295.131893349923	348.342017079904
1.50000000000003	95.7541882371071	357.089409663243	439.879926257768
1.55000000000003	115.308169243817	432.408434950117	554.924904928876
1.60000000000003	138.995031732119	524.009797411223	699.420644125852
1.65000000000003	167.709148984939	635.457066359047	880.795010507506
1.70000000000003	202.540738368023	771.098442677337	1108.32661418347
1.75000000000003	244.818993252672	936.24002065836	1393.60104289948
1.80000000000003	296.164740433859	1137.35736234607	1751.0785117891
1.85000000000003	358.55472948728	1382.35386181655	2198.79991487338
1.90000000000003	434.400126615515	1680.87625322105	2759.26475450453
1.95000000000003	526.642354809385	2044.69990819422	3460.52246616941
2.00000000000003	638.870117434937	2488.1993673507	4337.52861726654
2.05000000000003	775.462291544455	3028.92296937889	5433.82979568236
2.10000000000003	941.762414372826	3688.2946168796	6803.65628107445
2.15000000000003	1144.29175323242	4492.47081814898	8514.52050578804
2.20000000000003	1391.00949618772	5473.38737323294	10650.4427249249
2.25000000000003	1691.63049055571	6670.03768074867	13315.954291129
2.30000000000003	2058.01326426259	8130.03393449711	16641.064785081
2.35000000000003	2504.63388400542	9911.51382868245	20787.4236133987
2.40000000000003	3049.16464713084	12085.4692530872	25955.9615602789
2.45000000000003	3713.18080931414	14738.5903911316	32396.3656489589
2.50000000000003	4523.023686244	17976.7393138603	40418.8245984075
2.55000000000003	5510.85474070018	21929.1924214568	50408.5859340155
2.60000000000003	6715.94292838968	26753.8219345594	62843.9941014656
2.65000000000003	8186.23693415611	32643.424318514	78318.8375099072
2.70000000000004	9980.28536024109	39833.4495469652	97570.0284165664
2.75000000000003	12169.5818888526	48611.4413238504	121511.881751738
2.80000000000004	14841.4294926261	59328.5670408469	151278.558221747
2.85000000000004	18102.4385929373	72413.7001060629	188276.606709345
2.90000000000004	22082.7995032324	88390.61970465	234249.997640256
2.95000000000004	26941.5005634023	107899.018153674	291360.602989939
3.00000000000004	32872.7013185998	131720.158812605	362287.775119219
3.05000000000004	40113.5164446628	160808.214139468	450351.536680721		


==> psi_death_only.csv <==
# p0 = 1
s	p	r	q		
-5	147.413159102577	-149.404560891041	599.609645352628
-4.8	120.510417518735	-122.322108651607	466.635704008979
-4.6	98.4843156419338	-100.148872134417	362.200496176384
-4.4	80.4508686649681	-81.9949615025217	280.326961946127
-4.2	65.6863310409251	-67.1317965795597	216.267214593226
-4	53.5981500331442	-54.9628663690608	166.253315443099
-3.8	43.7011844933008	-44.9997889736656	127.298013606629
-3.6	35.5982344436779	-36.8427111147595	97.0355255694562
-3.4	28.964100047397	-30.1642606164216	73.5943860484364
-3.2	23.5325301971093	-24.6964078105233	55.4959747965654
-3	19.0855369231876	-20.2197085650307	41.5735887719045
-2.8	15.444646771097	-16.5544972204649	30.9079454462045
-2.6	12.4637380350017	-13.5536759761385	22.7758195029585
-2.4	10.0231763806416	-11.0968113389189	16.6091708327638
-2.2	8.02501349943412	-9.08530070427738	11.9626480499761
-2	6.38905609893065	-7.43841508755294	8.48777407617523
-1.8	5.04964746441295	-6.09005918633884	5.91245907099696
-1.6	3.95303242439511	-4.98611874392068	4.02475756587797
-1.4	3.05519996684468	-4.08228875414642	2.66000428896031
-1.2	2.32011692273655	-3.34229534596407	1.69063749242034
-1	1.71828182845905	-2.7364399856102	1.01815815715115
-0.8	1.22554092849247	-2.24040757017134	0.566785127644606
-0.6	0.822118800390509	-1.83429057712799	0.278455545886287
-0.4	0.49182469764127	-1.50179010557585	0.108891344589069
-0.2	0.22140275816017	-1.22956174410318	0.024509590660465
0	0	-1.00668001270547	0
0.2	-0.181269246922018	-0.824199884910902	0.016429269939838
0.4	-0.329679953964361	-0.674797792459889	0.059760836980405
0.6	-0.451188363905974	-0.552477704796044	0.119701741028347
0.8	-0.550671035882778	-0.45233048730646	0.18880664603761
1	-0.632120558828558	-0.370336880512549	0.261783678316009
1.2	-0.698805788087798	-0.30320619307459	0.33495835639829
1.4	-0.753403036058394	-0.248244234793867	0.40586110734698
1.6	-0.798103482005345	-0.20324518930005	0.472911179125265
1.8	-0.834701111778413	-0.166403086895107	0.535175555367221
2	-0.864664716763387	-0.136239324648132	0.592186067467124
2.2	-0.889196841637666	-0.111543324868001	0.643801526928065
2.4	-0.909282046710588	-0.09132395037	0.690104565822587
2.6	-0.925726421785666	-0.074769726660486	0.731325132468402
2.8	-0.939189937374782	-0.061216274616175	0.767784368449493
3	-0.950212931632136	-0.05011964661713	0.799853991780748
3.2	-0.959237796021634	-0.041034496018845	0.827927408761331
3.4	-0.966626730039674	-0.033596203827684	0.852399637025548
3.6	-0.972676277552707	-0.027506245260401	0.873653794615263
3.8	-0.977629228143834	-0.022520208896396	0.89205243433753
4	-0.981684361111266	-0.01843798758922	0.907932410754387
4.2	-0.985004423179522	-0.015095747464165	0.921602283830032
4.4	-0.987722660096932	-0.012359352689611	0.933341508262646
4.6	-0.989948164255366	-0.010118982135121	0.943400846433809
4.8	-0.99177025295098	-0.00828472186387	0.952003588004403
5	-0.993262053000914	-0.006782956570648	0.959347270147674		


==> psi_derivative_finite_at_smax.csv <==
# pk = 1/(k-1)³ 2^(k-1). p0 = 1 – le reste							
s	p	r	q	indice	coeff	somme	1-somme
-5.15	78.8019194794449	-79.8293694537038	332.31933320713	2	0.03125		
-5.1	74.9102241935454	-75.9357546270337	312.362124404327	3	0.00462962962963		
-5.05	71.2083440167415	-72.2320187225651	293.563350532212	4	0.0009765625		
-5	67.6870223212888	-68.7089004694992	275.857480026207	5	0.00025		
-4.95	64.3374539697916	-65.3575902350501	259.182617693706	6	7.2337962962963E-05		
-4.9	61.1512632977838	-62.1697079957542	243.480305881412	7	2.27769679300291E-05		
-4.85	58.1204831702162	-59.1372823830233	228.695336387447	8	7.62939453125E-06		
-4.8	55.2375350594815	-56.2527307505455	214.775572543137	9	2.67918381344307E-06		
-4.75	52.4952100951616	-53.5088402136927	201.671780919879	10	9.765625E-07		
-4.7	49.8866510381122	-50.8987496135206	189.337472145435	11	3.66852930127724E-07		
-4.65	47.4053351338096	-48.4159323602635	177.728750341416	12	1.41285083912037E-07		
-4.6	45.0450578020858	-46.0541801134233	166.804170719662	13	5.55622724169322E-08		
-4.55	42.7999171224672	-43.807587257642	156.524604899804	14	2.22431327441691E-08		
-4.5	40.6642990763217	-41.670536135541	146.853113533613	15	9.04224537037037E-09		
-4.45	38.6328635089132	-39.6376830006012	137.754825843762	16	3.72529029846191E-09		
-4.4	36.7005307762615	-37.7039446549566	129.196825705548	17	1.55289935502748E-09		
-4.35	34.8624690434175	-35.8644857386889	121.148043919879	18	6.54097610703875E-10		
-4.3	33.1140822023926	-34.1147066388406	113.579156344622	19	2.78079695700904E-10		
-4.25	31.4509983795334	-32.45023198791	106.462487569084	20	1.19209289550781E-10		
-4.2	29.8690590036016	-30.8668997230686	99.7719198332865	21	5.14887332040951E-11		
-4.15	28.3643084072266	-29.3607506787429	93.4828069095565	22	2.23909259111159E-11		
-4.1	26.9329839357273	-27.9280186865342	87.5718926790629	23	9.79775536704046E-12		
-4.05	25.5715065385731	-26.5651211577212	82.0172341501975	24	4.31167858618277E-12		
-4	24.2764718199552	-25.2686501247949	76.7981286792245	25	1.9073486328125E-12		
-3.95	23.0446415260936	-24.0353637196248	71.8950451664243	26	8.4781299464313E-13		
-3.9	21.8729354479928	-22.8621780669433	67.2895590130862	27	3.78528709898076E-13		
-3.85	20.7584237193993	-21.7461595728795	62.9642906361866	28	1.69701635316232E-13		
-3.8	19.6983194907048	-20.6845175892552	58.9028473484651	29	7.63723461081208E-14		
-3.75	18.6899719604738	-19.6745974353	55.0897684219014	30	3.44934286894622E-14		
-3.7	17.7308597471748	-18.7138737593319	51.5104731623533	31	1.56309384481132E-14		
-3.65	16.8185845845406	-17.7999442238037	48.151211832343	32	7.105427357601E-15		
-3.6	15.9508653247944	-16.9305234979203	44.9990192677186	33	3.2394279385295E-15		
-3.55	15.1255322347486	-16.1034375428033	42.041671042203	34	1.48096023085354E-15		
-3.5	14.3405215705141	-15.3166181749084	39.2676420416652	35	6.78806541264926E-16		
-3.45	13.5938704172577	-14.5680978940985	36.6660673173822	36	3.1189804587549E-16		
-3.4	12.8837117811043	-13.8560049634354	34.2267050945762	37	1.43643172451453E-16		
-3.35	12.2082699209142	-13.1785587283817	31.9399018191644	38	6.62993659260044E-17		
-3.3	11.5658559082661	-12.5340651637048	29.7965591319596	39	3.06645325030067E-17		
-3.25	10.9548634045437	-11.9209126369406	27.7881026655131	40	1.4210854715202E-17		
-3.2	10.373764644572	-11.337567877818	25.9064525644456	41	6.59809565860136E-18		
-3.15	9.82110661676191	-10.7825721435579	24.1439956354454	42	3.06896765256495E-18		
-3.1	9.29550743021624	-10.2545375704497	22.4935590381778	43	1.4298972130959E-18		
-3.05	8.79565285971695	-9.75214370257485	20.9483854331364	44	6.67301592562078E-19		
-3	8.32029305995875	-9.27413418898546	19.5021095069976	45	3.1189804587549E-19		
-2.95	7.8682394408184	-8.81931364106983	18.1487358003376	46	1.45997932062156E-19		
-2.9	7.43836169585177	-8.38654464223342	16.8826177666251	47	6.8437892929322E-20		
-2.85	7.02958497659506	-7.97474490240418	15.6984379952568	48	3.21245088143853E-20		
-2.8	6.64088720561135	-7.58288455023184	14.5911895350378	49	1.5098784004966E-20		
-2.75	6.27129652157187	-7.20998355619268	13.556158257958	50	7.105427357601E-21		
-2.7	5.91988884999209	-6.85510928013682	12.5889062063773	51	3.34780144778451E-21		
-2.65	5.58578559355819	-6.51737413712437	11.6852558698214	52	1.579174761927E-21		
-2.6	5.26815143627965	-6.19593337568898	10.8412753405117	53	7.45731727953382E-22		
-2.55	4.96619225598929	-5.88998296294642	10.0532642995241	54	3.52532332668152E-22		
-2.5	4.67915313998501	-5.59875757122933	9.31774078808833	55	1.66825398140519E-22		
-2.45	4.40631649886636	-5.32152866117923	8.63142872102275	56	7.90234819595849E-23		
-2.4	4.14700027386708	-5.05760265646384	7.99124610164613	57	3.74684459126815E-23		
-2.35	3.90055623321997	-4.80631920551273	7.39429389973494	58	1.77818225017099E-23		
-2.3	3.66636835331581	-4.56704952587529	6.83784555619736	59	8.44645010432813E-24		
-2.25	3.44385128063245	-4.33919482700643	6.31933708013201	60	4.01556360179816E-24		
-2.2	3.23244887061517	-4.1221848074738	5.83635770582718	61	1.91064833177315E-24		
-2.15	3.03163279988507	-3.91547622275897	5.38664107904673	62	9.09840364947051E-25		
-2.1	2.84090124833927	-3.71855151999194	4.9680569436438	63	4.33599352315966E-25		
-2.05	2.65977764788587	-3.53091753611514	4.57860330115017	64	2.06795153138257E-25		
-2	2.48780949472776	-3.35210425612047	4.21639901751319	65	9.86984226204374E-26		
-1.95	2.32456722227383	-3.18166362813859	3.87967685259643	66	4.71398807498845E-26		
-1.9	2.1696431319139	-3.01916843228662	3.56677688943067	67	2.25302433412168E-26		
-1.85	2.02265037904516	-2.86421120029652	3.27614034150339	68	1.07754038679816E-26		
-1.8	1.88322201188424	-2.7164031830527	3.00630371761062	69	5.15683252059639E-27		
-1.75	1.75101006073989	-2.57537336326304	2.75589332497043	70	2.46948381123703E-27		
-1.7	1.62568467555794	-2.44076751057241	2.52362009241516	71	1.18330108218845E-27		
-1.65	1.50693330968265	-2.31224727650193	2.30827469654553	72	5.67339240434175E-28		
-1.6	1.39445994790775	-2.18948932665891	2.10872297474651	73	2.72170929308456E-28		
-1.55	1.28798437701676	-2.07218450771202	1.92390160993687	74	1.30642704290451E-28		
-1.5	1.18724149713655	-1.96003704666194	1.75281407285636	75	6.27431812780963E-29		
-1.45	1.09198067235057	-1.85276377995869	1.59452680858953	76	3.01494610203028E-29		
-1.4	1.00196511914068	-1.75009341002108	1.44816565488884	77	1.44949979528845E-29		
-1.35	0.916971331348459	-1.65176578669908	1.31291248069529	78	6.97230746095709E-30		
-1.3	0.836788540470769	-1.55753121118428	1.18800203406879	79	3.3554368419254E-30		
-1.25	0.761218210230031	-1.46714975981351	1.07271898953686	80	1.61558713389263E-30		
-1.2	0.690073564489418	-1.3803906251214	0.966395185656266	81	7.78243128167593E-31		
-1.15	0.623179147717891	-1.29703147137546	0.868407044363894	82	3.75058315205556E-31		
-1.1	0.560370417351871	-1.21685780166461	0.778173164479198	83	1.80832331915781E-31		
-1.05	0.501493367551429	-1.13966233340125	0.695152082519882	84	8.72253068725101E-32		
-1	0.446404184011746	-1.06524437882836	0.618840194816611	85	4.20914213593033E-32		
-0.95	0.394968929668594	-0.993409226782659	0.548769835774932	86	2.03200615529781E-32		
-0.9	0.347063261333481	-0.923967521537448	0.484507508050223	87	9.81369642290244E-33		
-0.85	0.302572177514849	-0.856734634011712	0.425652261395107	88	4.7414629915613E-33		
-0.8	0.261389797932309	-0.791530019958922	0.371834218034828	89	2.29171372626687E-33		
-0.75	0.223419175518957	-0.728176558903124	0.322713243658386	90	1.108084453973E-33		
-0.7	0.188572142041997	-0.666499866524565	0.277977764525199	91	5.35977079098264E-34		
-0.65	0.156769188866501	-0.60632757184912	0.237343732835427	92	2.59344425156904E-34		
-0.6	0.127939384857085	-0.547488548881997	0.200553744472114	93	1.25534054988381E-34		
-0.55	0.102020333978301	-0.489812090132808	0.167376315594744	94	6.07850595895716E-35		
-0.5	0.078958175843804	-0.433127006652043	0.137605327482218	95	2.94428330276394E-35		
-0.45	0.058707633313097	-0.377260635524929	0.111059652673122	96	1.42661477362017E-35		
-0.4	0.041232112291311	-0.322037730949575	0.087582980088519	97	6.91472985589373E-36		
-0.35	0.026503860218139	-0.267279208640857	0.067043862806161	98	3.35260352923107E-36		
-0.3	0.014504191427225	-0.212800704744153	0.049336019996021	99	1.62601611507589E-36		
-0.25	0.005223789743723	-0.158410898831274	0.034378934964095	100	7.88860905221012E-37		
-0.2	-0.001336898455902	-0.103909534576609	0.022118805371224	101	3.82830311346399E-37		
-0.149999999999999	-0.005167163713938	-0.049085049397701	0.012529921123593	102	1.8584031246019E-37		
-0.1	-0.006245403395672	0.006288307354461	0.005616572660226	103	9.0239934725349E-38		
-0.05	-0.004538332978491	0.062454033956723	0.001415631280655	104	4.38309045149576E-38		
0	0	0.119677847764852	0	105	2.12952409356714E-38		
0.05	0.007429451797994	0.17825340538528	0.00148321847127	106	1.03491066820919E-38		
0.1	0.017825340538528	0.238509768094662	0.006025636270938	107	5.03082407886022E-39		
0.149999999999999	0.03128042860746	0.300821365141874	0.013842776163821	108	2.44618445408123E-39		
0.199999999999999	0.047907477052715	0.365621633185988	0.025216849584482	109	1.1897370294486E-39		
0.249999999999999	0.067842591926059	0.433422247596586	0.040512969973088	110	5.78791869087073E-40		
0.299999999999999	0.091249701812374	0.504841204226963	0.060202659455715	111	2.81644675265073E-40		
0.349999999999999	0.118326712348755	0.580645607393269	0.084899250238889	112	1.37083889308722E-40		
0.399999999999999	0.1493142625517	0.661820433252746	0.115413910749397	113	6.67383030246523E-41		
0.449999999999998	0.184508755674029	0.749686962111446	0.15285037727612	114	3.24986963665479E-41		
0.499999999999998	0.224282958762845	0.846127040724717	0.198780561599512	115	1.5829127512018E-41		
0.549999999999998	0.2691214597465	0.954071800013239	0.255618030260779	116	7.71163623484218E-42		
0.599999999999998	0.319690138764168	1.01772880194832	0.290947142404824	117	3.75779359696138E-42		
0.605	0.32509654385366	1.08809468538605	0.3332007408049	118	1.8315319105806E-42		
0.610000000000002	0.330571085618033	1.10185875297799	0.341562753698544	119	8.9287287968229E-43		
0.615000000000004	0.336115131383445	1.11590534854326	0.350166657970666	120	4.35368278082329E-43		
0.620000000000006	0.341730139103471	1.1302537844095	0.359027207230425	121	2.12331493108694E-43		
0.625000000000008	0.347417669227544	1.14492599035671	0.368161074745409	122	1.03576453608213E-43		
0.63000000000001	0.353179399007042	1.15994706926774	0.377587254631646	123	5.05353408200495E-44		
0.635000000000013	0.359017139920227	1.17534601265744	0.387327578117265	124	2.46612725072649E-44		
0.640000000000015	0.364932859133622	1.19115663288702	0.397407385914089	125	1.20370621524202E-44		
0.645000000000017	0.370928706249102	1.20741879223349	0.407856414741522	126	5.87636699711598E-45		
0.650000000000019	0.377007047055962	1.22418004298747	0.418709980885917	127	2.86932265797531E-45		
0.655000000000021	0.383170506678982	1.24149784257246	0.430010580206004	128	1.40129846432482E-45		
0.660000000000023	0.389422025481692	1.25944258122611	0.441810078127573	129	6.84481048967903E-46		
0.665000000000025	0.395764932491248	1.27810176902261	0.454172743908822	130	3.34403263206158E-46		
0.670000000000027	0.402203043171923	1.29758589224675	0.467179504633435	131	1.6340174158073E-46		
0.675000000000029	0.408740791413721	1.3180366944537	0.480933977342567	132	7.98580642495819E-47		
0.680000000000031	0.415383410116466	1.330709621794	0.489499132703493	133	3.90351321338529E-47		
0.681	0.416725049144446	1.34388795636068	0.498462649137177	134	1.90838584196675E-47		
0.681999999999969	0.418071186029103	1.34841506794621	0.501547890310167	135	9.33145314819806E-48		
0.682999999999937	0.419421879280254	1.35300193123369	0.504678439752271	136	4.56356104807594E-48		
0.683999999999906	0.420777189891485	1.35765110764769	0.507856167739405	137	2.23217835508172E-48		
0.684999999999874	0.422137181495464	1.36236531965695	0.511083062469375	138	1.0920017621044E-48		
0.685999999999843	0.423501920530713	1.36714746270415	0.514361238884121	139	5.34301264426791E-49		
0.686999999999812	0.424871476420786	1.37200061809642	0.517692948211197	140	2.6146676885361E-49		
0.68799999999978	0.42624592176682	1.37692806694156	0.52108058828867	141	1.27971503804785E-49		
0.688999999999749	0.427625332554583	1.38193330522617	0.524526714745899	142	6.26434376959553E-50		
0.689999999999718	0.429009788377186	1.38702006011921	0.528034053104674	143	3.06692042378629E-50		
0.690999999999686	0.430399372674734	1.392192307617	0.531605511888175	144	1.50173446536867E-50		
0.691999999999655	0.431794172992332	1.39745429165566	0.535244196832902	145	7.35438941463679E-51		
0.692999999999623	0.433194281257958	1.40281054478747	0.538953426279229	146	3.60215225639192E-51		
0.693999999999592	0.434599794081819	1.40826591058535	0.542736747863841	147	1.76456895079912E-51	
0.694	0.4346	10	6.5054


==> psi_derivative_infinite_at_smax.csv <==
# pk = 1/(k-1)² 2^(k-1). p0 = 1 – le reste							
s	p	r	q	indice	coeff	somme	1-somme
-5.15	71.0377904227677	-72.0620017745395	300.081518716111	2	0.0625		
-5.1	67.5247563413921	-68.5472056144125	282.065992292112	3	0.013888888888889		
-5.05	64.1830698613264	-65.2038131378343	265.096186484737	4	0.00390625		
-5	61.0043750276086	-62.0234641184119	249.112945564451	5	0.00125		
-4.95	57.9807234494853	-58.9982060229297	234.060396364017	6	0.000434027777778		
-4.9	55.1045544253157	-56.1204741258321	219.885768791262	7	0.00015943877551		
-4.85	52.3686760369021	-53.3830725934239	206.539226041204	8	6.103515625E-05		
-4.8	49.7662471659732	-50.7791564904867	193.973703988363	9	2.41126543209876E-05		
-4.75	47.2907603878534	-48.3022146643191	182.144759267662	10	9.765625E-06		
-4.7	44.9360256995413	-45.9460534634026	171.010425578451	11	4.03538223140496E-06		
-4.65	42.6961550415131	-43.7047812499761	160.531077770876	12	1.69542100694444E-06		
-4.6	40.5655475745437	-41.572793667798	150.669303297327	13	7.22309541420118E-07		
-4.55	38.5388756747333	-39.5447596282521	141.389780633814	14	3.11403858418367E-07		
-4.5	36.6110716117185	-37.6156079797551	132.65916429718	15	1.35633680555556E-07		
-4.45	34.7773148767578	-35.780514827134	124.445976103989	16	5.96046447753906E-08		
-4.4	33.0330201290051	-34.0348914692612	116.720502335744	17	2.63992890354671E-08		
-4.35	31.3738257298317	-32.3743729247846	109.454696492981	18	1.17737569926698E-08		
-4.3	29.7955828365267	-30.7948070172613	102.622087337697	19	5.28351421831717E-09		
-4.25	28.2943450281056	-29.2922439923986	96.1976919395883	20	2.38418579101562E-09		
-4.2	26.8663584372868	-27.862926641439	90.1579334567571	21	1.081263397286E-09		
-4.15	25.5080523639617	-26.5032809059921	84.4805633959057	22	4.92600370044551E-10		
-4.1	24.2160303466876	-25.2099069408157	79.1445881106569	23	2.2534837344193E-10		
-4.05	22.9870616698801	-23.9795706121991	74.1301993095264	24	1.03480286068386E-10		
-4	21.8180732854677	-22.8091954106862	69.418708357277	25	4.76837158203125E-11		
-3.95	20.7061421288115	-21.6958547579129	64.9924841649444	26	2.20431378607214E-11		
-3.9	19.6484878096764	-20.6367646883199	60.8348944747714	27	1.02202751672481E-11		
-3.85	18.6424656599795	-19.6292768874379	56.9302503566563	28	4.75164578885448E-12		
-3.8	17.6855601209326	-18.6708720693316	53.2637537425275	29	2.2147980371355E-12		
-3.75	16.7753784530463	-17.7591536766418	49.8214478343603	30	1.03480286068387E-12		
-3.7	15.9096447532684	-16.8918418874645	46.5901702303503	31	4.84559091891508E-13		
-3.65	15.0861942642999	-16.0667679140783	43.557508622086	32	2.27373675443232E-13		
-3.6	14.3029679618606	-15.2818685792563	40.711758923462	33	1.06901121971474E-13		
-3.55	13.5580074063742	-14.5351811565955	38.0418856995399	34	5.03526478490203E-14		
-3.5	12.849449846201	-13.8248384619541	35.5374847706383	35	2.37582289442724E-14		
-3.45	12.1755235601788	-13.149064183714	33.1887478736345	36	1.12283296515176E-14		
-3.4	11.5345434278296	-12.5061684401842	30.9864292687966	37	5.31479738070374E-15		
-3.35	10.9249067161604	-11.894543553025	28.9218141864734	38	2.51937590518817E-15		
-3.3	10.3450890725271	-11.3126600261147	26.9866890136512	39	1.19591676761726E-15		
-3.25	9.79364071354894	-10.7590627197895	25.1733131257668	40	5.6843418860808E-16		
-3.2	9.2691828005482	-10.2323672108784	23.4743922742627	41	2.70521922002656E-16		
-3.15	8.7704039924611	-9.73125632941447	21.8830534451945	42	1.28896641407728E-16		
-3.1	8.29605716760675	-9.25447686334524	20.3928211087635	43	6.14855801631239E-17		
-3.05	7.84495630612658	-8.80083642298344	18.9975947839729	44	2.93612700727314E-17		
-3	7.4159735253084	-8.36920045733536	17.6916278466977	45	1.4035412064397E-17		
-2.95	7.00803626039304	-7.95848941482171	16.469507513331	46	6.71590487485917E-18		
-2.9	6.62012458382623	-7.56767604126422	15.32613593584	47	3.21658096767814E-18		
-2.85	6.25126865626662	-7.19578280835039	14.256712347532	48	1.5419764230905E-18		
-2.8	5.90054630299119	-6.84187946611238	13.2567162021235	49	7.39840416243336E-19		
-2.75	5.56708070965538	-6.50508071326054	12.3218912518111	50	3.5527136788005E-19		
-2.7	5.25003823166514	-6.18454397950283	11.4482305129925	51	1.7073787383701E-19		
-2.65	4.9486263117051	-5.87946731425573	10.6319620710726	52	8.21170876202039E-20		
-2.6	4.66209150023957	-5.5890873764118	9.86953567843112	53	3.95237815815292E-20		
-2.55	4.38971757406392	-5.31267752007466	9.15761010212647	54	1.90367459640802E-20		
-2.5	4.1308237482321	-5.04954597140437	8.49304118027882	55	9.17539689772857E-21		
-2.45	3.88476297692348	-4.79903409193428	7.87287054831551	56	4.42531498973675E-21		
-2.4	3.65092033903867	-4.56051472392649	7.2943149983849	57	2.13570141702285E-21		
-2.35	3.42871150453083	-4.33339061352598	6.75475643725523	58	1.03134570509917E-21		
-2.3	3.21758127768607	-4.11709290765417	6.25173240991852	59	4.9834055615536E-22		
-2.25	3.01700221376541	-3.91107972075133	5.78292715792508	60	2.4093381610789E-22		
-2.2	2.82647330561094	-3.71483476763356	5.3461631831829	61	1.16549548238162E-22		
-2.15	2.64551873700206	-3.52786605887463	4.93939328957841	62	5.64101026267172E-23		
-2.1	2.47368669972348	-3.34970465525484	4.56069307631169	63	2.73167591959059E-23		
-2.05	2.31054827147657	-3.17990347793906	4.20825385829851	64	1.32348898008484E-23		
-2	2.15569635192957	-3.01803617115312	3.88037599037666	65	6.41539747032843E-24		
-1.95	2.00874465436126	-2.86369601422113	3.57546257336995	66	3.11123212949238E-24		
-1.9	1.86932675050746	-2.71649487990648	3.29201352131485	67	1.50952630386153E-24		
-1.85	1.73709516637061	-2.57606223606362	3.02861997034709	68	7.32727463022751E-25		
-1.8	1.61172052690109	-2.44204418765719	2.78395901088185	69	3.55821443921151E-25		
-1.75	1.49289074760489	-2.31410255623549	2.55678872580722	70	1.72863866786592E-25		
-1.7	1.38031027127755	-2.19191399395761	2.34594351845038	71	8.40143768353799E-26		
-1.65	1.27369934820913	-2.0751691292632	2.15032971507514	72	4.08484253112606E-26		
-1.6	1.17279335835123	-1.96357174123906	1.96892142763126	73	1.98684778395173E-26		
-1.55	1.07734217408523	-1.8568379596732	1.80075666340823	74	9.66756011749338E-27		
-1.5	0.987109562383906	-1.75469548769099	1.64493366915257	75	4.70573859585722E-27		
-1.45	0.901872625316129	-1.65688284373254	1.50060749809605	76	2.29135903754301E-27		
-1.4	0.821421278010652	-1.56314861944992	1.36698678921923	77	1.11611484237211E-27		
-1.35	0.745557763371137	-1.4732507498668	1.24333074894904	78	5.43839981954653E-28		
-1.3	0.674096203023972	-1.38695579184206	1.12894632637071	79	2.65079510512106E-28		
-1.25	0.60686218418693	-1.30403820649703	1.02318557393435	80	1.29246970711411E-28		
-1.2	0.54369238237427	-1.22427964078727	0.925443186570458	81	6.3037693381575E-29		
-1.15	0.484434220108203	-1.14746820280041	0.835154213112265	82	3.07547818468556E-29		
-1.1	0.428945562094228	-1.07339772461251	0.751791934979532	83	1.50090835490098E-29		
-1.05	0.377094447646952	-1.00186700560113	0.674865908234236	84	7.32692577729085E-30		
-1	0.328758861534116	-0.932679027943184	0.603920166409068	85	3.57777081554078E-30		
-0.95	0.283826544852634	-0.865640134559849	0.538531582979222	86	1.74752529355612E-30		
-0.9	0.242194848078131	-0.800559157925219	0.478308394054566	87	8.53791588792513E-31		
-0.85	0.203770629060111	-0.73724648582273	0.422888883889208	88	4.17248743257395E-31		
-0.8	0.168470199495858	-0.675513047169453	0.371940238239704	89	2.03962521637752E-31		
-0.75	0.136219324343166	-0.615169197239162	0.325157573586205	90	9.97276008575699E-32		
-0.7	0.106953279771942	-0.556023476738687	0.282263153945139	91	4.8773914197942E-32		
-0.65	0.080616976669298	-0.497881212870159	0.243005811696305	92	2.38596871144351E-32		
-0.6	0.057165158484926	-0.440542922248527	0.20716059486419	93	1.16746671139195E-32		
-0.55	0.036562684444445	-0.383802464647608	0.174528671111739	94	5.71379560141973E-33		
-0.5	0.018784912020165	-0.327444882041238	0.144937529000454	95	2.79706913762575E-33		
-0.45	0.003818196240321	-0.271243837889364	0.118241530809892	96	1.36955018267537E-33		
-0.4	-0.008339471768772	-0.214958545062692	0.094322889793849	97	6.70728796021692E-34		
-0.35	-0.017677658265948	-0.15833003421591	0.073093170241517	98	3.28555145864645E-34		
-0.3	-0.024172475190363	-0.101076563340377	0.054495444192476	99	1.60975595392513E-34		
-0.25	-0.027785314599986	-0.042887896853717	0.038507288813415	100	7.88860905221012E-35		
-0.2	-0.028461264875734	0.016581921625807	0.025144880550573				
-0.149999999999999	-0.026127122437405	0.077723831404693	0.014468547726701				
-0.1	-0.020688881735265	0.140985808600975	0.006590300875168				
-0.05	-0.012028541577308	0.20688881735265	0.001684100709675				
0	0	0.276048309682679	0				
0.05	0.01557628939096	0.34920380333745	0.001883900775912				
0.1	0.034920380333745	0.427260523978479	0.007805672064103				
0.149999999999999	0.058302341788808	0.511349604017231	0.018400098813777				
0.199999999999999	0.086055340735468	0.602917822055244	0.034528223675581				
0.249999999999999	0.118594123994332	0.703866318426625	0.057372455612323				
0.299999999999999	0.15644197257813	0.816774573450245	0.088590399456943				
0.349999999999999	0.200271581339356	0.945281990705239	0.130577115407476				
0.399999999999999	0.250970171648654	1.09478369394747	0.186943305930332				
0.449999999999998	0.309749950734103	1.27381796021034	0.263468131360548				
0.499999999999998	0.378351967669687	1.49719921240399	0.370247638532304				
0.549999999999998	0.459469871974501	1.79456459547746	0.5275406555381				
0.599999999999998	0.557808427217433	1.97126112387413	0.624948247107038				
0.601	0.560004189292085	2.20105612686452	0.762830542953489				
0.602000000000002	0.562210539471171	2.21170354909	0.769234997081014				
0.603000000000004	0.564427596390275	2.22247092067648	0.775722368777655				
0.604000000000006	0.566655481312534	2.23336091276283	0.782294509996232				
0.605000000000008	0.56889431821581	2.24437628555999	0.788953334548006				
0.606000000000011	0.571144233883663	2.25551989227142	0.795700820832842				
0.607000000000013	0.573405358000362	2.26679468323065	0.802539014720668				
0.608000000000015	0.575677823250134	2.27820371025891	0.809470032587316				
0.609000000000017	0.57796176542089	2.28975013126164	0.816496064517491				
0.610000000000019	0.580257323512667	2.30143721508	0.823619377686176				
0.611000000000021	0.582564639851059	2.31326834660983	0.830842319927598				
0.612000000000023	0.584883860205896	2.32524703221058	0.83816732350703				
0.613000000000025	0.58721513391549	2.33737690541597	0.845596909104561				
0.614000000000027	0.589558614016738	2.34966173297189	0.853133690028067				
0.61500000000003	0.591914457381444	2.36210542122124	0.860780376669688				
0.616000000000032	0.594282824859191	2.37471202285554	0.868539781219895				
0.617000000000034	0.596663881427165	2.38748574406396	0.876414822660377				
0.618000000000036	0.599057796347328	2.4004309520949	0.884408532047404				
0.619000000000038	0.601464743331365	2.41355218327212	0.892524058114168				
0.62000000000004	0.603884900713883	2.42685415149145	0.900764673210913				
0.621000000000042	0.606318451634358	2.44034175721554	0.909133779596594				
0.622000000000044	0.608765584228324	2.45402009702226	0.917634916119633				
0.623000000000046	0.611226491828413	2.46789447373725	0.92627176531001				
0.624000000000049	0.613701373175809	2.48197040718316	0.935048160906601				
0.625000000000051	0.61619043264279	2.49625364560086	0.943968095857874				
0.626000000000053	0.618693880467021	2.51075017777528	0.953035730820434				
0.627000000000055	0.621211932998351	2.52546624592598	0.962255403197376				
0.628000000000057	0.623744812958884	2.5404083594224	0.971631636758527				
0.629000000000059	0.626292749717206	2.55558330936017	0.98116915187049				
0.630000000000061	0.628855979577615	2.57099818407887	0.990872876392229				
0.631000000000063	0.631434746085375	2.58666038568459	1.00074795728177				
0.632000000000065	0.634029300348995	2.60257764764671	1.0107997729639				
0.633000000000068	0.636639901380679	2.61875805354852	1.02103394651571				
0.63400000000007	0.639266816456103	2.63521005707422	1.03145635972914				
0.635000000000072	0.641910321494839	2.65194250332857	1.042073168119				
0.636000000000074	0.644570701462772	2.66896465157332	1.05289081693806				
0.637000000000076	0.647248250797997	2.68628619951049	1.06391605829039				
0.638000000000078	0.649943273861804	2.70391730920045	1.0751559694083				
0.63900000000008	0.652656085416409	2.72186863474686	1.08661797218705				
0.640000000000082	0.655387011131309	2.74015135189475	1.09830985408156				
0.641000000000084	0.65813638812021	2.75877718966317	1.11023979045412				
0.642000000000087	0.660904565510647	2.77775846418395	1.12241636849569				
0.643000000000089	0.66369190504859	2.79710811490978	1.13484861283865				
0.644000000000091	0.666498781740479	2.81683974336521	1.14754601298697				
0.645000000000093	0.669325584535332	2.83696765465148	1.16051855271513				
0.646000000000095	0.672172717049794	2.85750690190619	1.17377674158188				
0.647000000000097	0.675040598339157	2.8784733339429	1.18733164872218				
0.648000000000099	0.677929663717691	2.89988364633835	1.20119493910985				
0.649000000000101	0.680840365631846	2.92175543622014	1.21537891247532				
0.650000000000103	0.683773174590144	2.94410726104605	1.22989654509009				
0.651000000000106	0.68672858015395	2.9669587016954	1.24476153465007				
0.652000000000108	0.689707091993547	2.99033043021842	1.25998834850918				
0.65300000000011	0.6927092410144	3.01424428260385	1.27559227552625				
0.654000000000112	0.695735580558768	3.03872333697383	1.29158948182246				
0.655000000000114	0.69878668768836	3.06379199763454	1.30799707076261				
0.656000000000116	0.70186316455405	3.08947608545543	1.32483314750507				
0.657000000000118	0.704965639859284	3.11580293510514	1.34211688850516				
0.65800000000012	0.708094770424273	3.14280149966226	1.35986861635387				
0.659000000000122	0.711251242858622	3.17050246324504	1.37810988042025				
0.660000000000125	0.714435775350777	3.19893836228515	1.39686354375782				
0.661000000000127	0.717649119583206	3.22814371616383	1.41615387680149				
0.662000000000129	0.720892062783118	3.25815516798678	1.43600665842455				
0.663000000000131	0.724165429919193	3.2890116363149	1.45644928495801				
0.664000000000133	0.727470086055762	3.32075447878753	1.4775108878596				
0.665000000000135	0.730806938876782	3.35342766860544	1.49922246074629				
0.666000000000137	0.734176941392987	3.38707798494443	1.52161699658047				
0.667000000000139	0.737581094846685	3.42175521847776	1.54472963587846				
0.668000000000141	0.741020451829957	3.45751239326917	1.56859782687434				
0.669000000000144	0.744496119633238	3.49440600640939	1.59326149865514				
0.670000000000146	0.74800926384279	3.5324962869027	1.61876324838254				
0.671000000000148	0.751561112207058	3.57184747542489	1.64514854380357				
0.67200000000015	0.755152958793655	3.61252812672678	1.67246594236728				
0.673000000000152	0.758786168460527	3.65461143662077	1.70076732838581				
0.674000000000154	0.762462181666912	3.69817559564025	1.73010816979519				
0.675000000000156	0.766182519651823	3.74330417164918	1.76054779621196				
0.676000000000158	0.769948790010226	3.79008652391027	1.79214970015372				
0.67700000000016	0.77376269269966	3.83861825129367	1.82498186342677				
0.678000000000163	0.77762602651283	3.88900167759943	1.85911711090022				
0.679000000000165	0.781540696054875	3.94134637718747	1.89463349405607				
0.680000000000167	0.785508719267221	3.99576974440636	1.93161470692977				
0.681000000000169	0.789532235543705	4.05239761065912	1.97015053731584				
0.682000000000171	0.793613514488557	4.11136491323409	2.01033735633779				
0.683000000000173	0.79775496537019	4.17281642043623	2.05227864978848				
0.684000000000175	0.801959147329447	4.23690751794797	2.09608559494771				
0.685000000000177	0.806228780406104	4.30380506179653	2.14187768692528				
0.686000000000179	0.810566757453058	4.37368830379446	2.18978341895073				
0.687000000000181	0.814976157013711	4.44674989584415	2.23994102143202				
0.688000000000184	0.819460257244765	4.52319698008153	2.29249926505216				
0.689000000000186	0.824022550973893	4.60325237244613	2.34761833364235				
0.690000000000188	0.828666761989677	4.68715584800371	2.40547077313376				
0.69100000000019	0.833396862669921	4.77516553706056	2.46624252343983				
0.692000000000192	0.838217093063818	4.86755944192896	2.53013404075195				
0.693000000000194	0.843131981553799	4.96463708515212	2.59736151845758				
0.693	0.844	10	6.086									


==> psi_infinite_at_smax.csv <==
# pk = 1/(k-1) 2^(k-1). p0 = 1 – le reste							
s	p	r	q	indice	coeff	somme	1-somme
-5.15	51.9139928786225	-52.9302286494327	220.676684665956	2	0.125		
-5.1	49.3336377339468	-50.3484994232183	207.443709324466	3	0.041666666666667		
-5.05	46.8791429363006	-47.8926676004676	194.978828446061	4	0.015625		
-5	44.5443709739	-45.5565923149954	183.238590601077	5	0.00625		
-4.95	42.3234837048011	-43.3344321535502	172.181955455272	6	0.002604166666667		
-4.9	40.210927758545	-41.2206305491542	161.77016193231	7	0.001116071428571		
-4.85	38.2014206498857	-39.2099018866992	151.966603500605	8	0.00048828125		
-4.8	36.2899375698751	-37.2972182860534	142.736710203181	9	0.000217013888889		
-4.75	34.4716988212803	-35.477797029628	134.047837069453	10	9.765625E-05		
-4.7	32.7421578669123	-33.7470886029663	125.86915856703	11	4.43892045454545E-05		
-4.65	31.0969899609837	-32.1007653184489	118.171568769804	12	2.03450520833333E-05		
-4.6	29.5320813350674	-30.5347104936662	110.927586935797	13	9.39002403846154E-06		
-4.55	28.043518911617	-29.0450081573973	104.111268204541	14	4.35965401785714E-06		
-4.5	26.6275805193277	-27.627933257453	97.6981191392108	15	2.03450520833333E-06		
-4.45	25.2807255858718	-26.2799423458954	91.6650178533629	16	9.5367431640625E-07		
-4.4	23.9995862847381	-24.9976647183408	85.9901384759615	17	4.48787913602941E-07		
-4.35	22.7809591140377	-23.7778939851854	80.6528797215189	18	2.11927625868056E-07		
-4.3	21.6217968862196	-22.6175800536766	75.6337973445899	19	1.00386770148026E-07		
-4.25	20.51920110867	-21.5138215007762	70.914540269629	20	4.76837158203125E-08		
-4.2	19.470414736142	-20.463858317742	66.4777901983744	21	2.27065313430059E-08		
-4.15	18.4728152768958	-19.46506500828	62.3072045074664	22	1.08372081409801E-08		
-4.1	17.523908235314	-18.5149440230062	58.3873622590114	23	5.1830125891644E-09		
-4.05	16.6213208745952	-17.6111195137949	54.7037131562743	24	2.48352686564128E-09		
-4	15.7627962839345	-16.7513313923922	51.2425292856343	25	1.19209289550781E-09		
-3.95	14.946187735356	-15.9334296784307	47.9908594944452	26	5.73121584378756E-10		
-3.9	14.1694533160914	-15.155369122708	44.9364862624697	27	2.75947429515697E-10		
-3.85	13.4306508230852	-14.4152040922754	42.0678849321751	28	1.33046082087926E-10		
-3.8	12.7279329068639	-13.7110837045401	39.3741851703885	29	6.42291430769296E-11		
-3.75	12.0595424526312	-13.0412471982039	36.8451345406336	30	3.1044085820516E-11		
-3.7	11.4238081870435	-12.4040195294541	34.4710640719366	31	1.50213318486368E-11		
-3.65	10.8191404996858	-11.7978071823825	32.2428557160103	32	7.27595761418343E-12		
-3.6	10.2440274688052	-11.2210941831455	30.1519115905185	33	3.52773702505863E-12		
-3.55	9.69703108137121	-10.6724383078832	28.1901249116142	34	1.71199002686669E-12		
-3.5	9.1767836380169	-10.1504674749006	26.3498525241354	35	8.31538013049534E-13		
-3.45	8.68198433388115	-9.65387631207196	24.6238889427671	36	4.04219867454635E-13		
-3.4	8.21139600680971	-9.1814228908649	23.005441822131	37	1.96647503086039E-13		
-3.35	7.76384204479466	-8.73192561879699	21.4881087781753	38	9.57362843971503E-14		
-3.3	7.33820344493001	-8.30426028252861	20.0658554874144	39	4.66407539370732E-14		
-3.25	6.9334160165418	-7.8973572341713	18.7329949945149	40	2.27373675443232E-14		
-3.2	6.54846772151288	-7.51019871374513	17.4841681624715	41	1.10913988021089E-14		
-3.15	6.18239614516728	-7.14181630105477	16.3143252031553	42	5.41365893912457E-15		
-3.1	5.8342860914074	-6.79128849057401	15.218708229372	43	2.64387994701433E-15		
-3.05	5.50326729610988	-6.45773838323022	14.1928347727423	44	1.29189588320018E-15		
-3	5.18851225308438	-6.14033148926804	13.2324822147197	45	6.31593542897867E-16		
-2.95	4.88923414718308	-5.83827363664218	12.3336730809113	46	3.08931624243522E-16		
-2.9	4.60468488942016	-5.55080897964615	11.4926611515537	47	1.51179305480872E-16		
-2.85	4.33415324921846	-5.27721810272653	10.7059183435521	48	7.40148683083438E-17		
-2.8	4.07696307914751	-5.0168162146606	9.97012232190216	49	3.62521803959235E-17		
-2.75	3.8324716277524	-4.76895142849068	9.28214480059696	50	1.77635683940025E-17		
-2.7	3.60006793629844	-4.5330031228109	8.63904049529099	51	8.7076315656875E-18		
-2.65	3.37917131547131	-4.3083803801913	8.03803669203564	52	4.2700885562506E-18		
-2.6	3.16922989827931	-4.09452049870133	7.47652339834416	53	2.09476042382105E-18		
-2.55	2.96971926560118	-3.8908875726591	6.95204404467952	54	1.02798428206033E-18		
-2.5	2.7801411410134	-3.69697113888463	6.46228670619817	55	5.04646829375071E-19		
-2.45	2.60002215171272	-3.51228488487515	6.00507581623141	56	2.47817639425258E-19		
-2.4	2.42891265252588	-3.33636541544659	5.57836434454594	57	1.21734980770302E-19		
-2.35	2.26638561016806	-3.16877107449961	5.18022641490603	58	5.9818050895752E-20		
-2.3	2.11203554507592	-3.00908081866843	4.80885033786146	59	2.94020928131662E-20		
-2.25	1.96547752830122	-2.85689313969668	4.46253203601632	60	1.44560289664734E-20		
-2.2	1.82634623110625	-2.71182503245532	4.13966884029545	61	7.1095224425279E-21		
-2.15	1.69429502505568	-2.57351100557228	3.83875363692471	62	3.49742636285647E-21		
-2.1	1.56899513054903	-2.44160213168091	3.55836934598089	63	1.72095582934207E-21		
-2.05	1.45013481188759	-2.31576513431143	3.29718371345084	64	8.470329472543E-22		
-2	1.33741861711788	-2.19568150844581	3.05394439977374	65	4.17000835571348E-22		
-1.95	1.23056666104301	-2.0810466717281	2.82747434882679	66	2.05341320546497E-22		
-1.9	1.12931394994507	-1.9715691432657	2.61666742225976	67	1.01138262358722E-22		
-1.85	1.03340974671644	-1.86696974686854	2.42048428499036	68	4.98254674855471E-23		
-1.8	0.942616975258218	-1.7669808354475	2.23794852854728	69	2.45516796305594E-23		
-1.75	0.856711663171691	-1.67134553312317	2.06814301979386	70	1.21004706750614E-23		
-1.7	0.775482421945902	-1.5798169913746	1.91020646339092	71	5.96502075531198E-24		
-1.65	0.698729964034231	-1.49215765527374	1.76333016716743	72	2.94108662241076E-24		
-1.6	0.626266656418528	-1.40813853549281	1.62675500036997	73	1.45039888228476E-24		
-1.55	0.557916110484949	-1.32753848132371	1.49976853556681	74	7.1539944869451E-25		
-1.5	0.493512808286157	-1.25014344938999	1.38170236579883	75	3.52930394689292E-25		
-1.45	0.432901765545951	-1.17574576203958	1.27192958941143	76	1.74143286853269E-25		
-1.4	0.375938232082199	-1.10414334854801	1.16986245588502	77	8.59408428626522E-26		
-1.35	0.322487430691149	-1.03513896119835	1.07495016692662	78	4.2419518592463E-26		
-1.3	0.272424335962364	-0.968539356983805	0.986676828116583	79	2.09412813304564E-26		
-1.25	0.225633494992768	-0.904154434038298	0.904559547555105	80	1.03397576569128E-26		
-1.2	0.182008892558534	-0.841796309852849	0.828146679264885	81	5.10605316390758E-27		
-1.15	0.141453864007484	-0.781278325774095	0.757016210632726	82	2.52189211144216E-27		
-1.1	0.103881059981124	-0.72241395906066	0.690774294985601	83	1.24575393456781E-27		
-1.05	0.069212468101418	-0.665015619706042	0.629053932589927	84	6.15461765292431E-28		
-1	0.037379498010521	-0.608893304072461	0.571513806061941	85	3.04110519320966E-28		
-0.95	0.008323137694172	-0.55385307078487	0.517837279551455	86	1.50287175245826E-28		
-0.9	-0.018005809067966	-0.499695295858418	0.467731575340543	87	7.42798682249486E-29		
-0.85	-0.041646391891671	-0.446212653064934	0.420927146996864	88	3.67178894066507E-29		
-0.8	-0.06262707437446	-0.393187751248203	0.377177275373022	89	1.81526644257599E-29		
-0.75	-0.080965167016491	-0.340390341517017	0.336257923154253	90	8.97548407718129E-30		
-0.7	-0.096666108526162	-0.287573982363585	0.297967896180671	91	4.43842619201273E-30		
-0.65	-0.109722565252849	-0.234472017492906	0.262129376623238	92	2.19509121452803E-30		
-0.6	-0.120113310275452	-0.18079267625127	0.228588916026214	93	1.08574404159451E-30		
-0.55	-0.127801832877976	-0.126213045306648	0.197219007796633	94	5.37096786533455E-31		
-0.5	-0.132734614806117	-0.070371575777594	0.167920402694914	95	2.65721568074446E-31		
-0.45	-0.134838990455735	-0.012858672115313	0.140625392907626	96	1.31476817536835E-31		
-0.4	-0.134020482017648	0.046795257673179	0.115302378948377	97	6.50606932141041E-32		
-0.35	-0.130159464688418	0.109135149978078	0.091962162196091	98	3.21984042947352E-32		
-0.3	-0.12310696701984	0.174801239443956	0.070666595186654	99	1.59365839438588E-32		
-0.25	-0.112679340744022	0.24455534209421	0.05154050522047	100	7.88860905221012E-33		
-0.2	-0.09865143281042	0.319315968727628	0.034788239064894				
-0.149999999999999	-0.080747743871259	0.400205966186493	0.020716848943285				
-0.1	-0.05863083619177	0.488618266735567	0.009769009518213				
-0.05	-0.031885917197703	0.586308361917702	0.002570499101818				
0	0	0.695527150890114	0				
0.05	0.037666797891309	0.819216422804218	0.003294023248902				
0.1	0.081921642280422	0.96130448969075	0.014208806688653				
0.149999999999999	0.133797246860383	1.12716764496883	0.03527789988494				
0.199999999999999	0.194638406777304	1.32437760585947	0.070237114394589				
0.249999999999999	0.266235007446329	1.56396654058659	0.124756627700316				
0.299999999999999	0.351035060835962	1.86268491797874	0.207770414557659				
0.349999999999999	0.452503499244203	2.24730523325103	0.334053332393656				
0.399999999999999	0.575765584161065	2.7635428096844	0.529651539712692				
0.449999999999998	0.728857780212642	3.49672509304384	0.844668511657078				
0.499999999999998	0.925438093465447	4.62782741839382	1.38847561573145				
0.549999999999998	1.19164052205202	6.62744492134868	2.45345418468974				
0.599999999999998	1.58818258560031	11.3066429336106	5.195803174566				
0.649999999999998	2.32230481541307	35.7620867281988	20.9230515579161				
0.699999999999998	5.16439125842018	685.13305122572	474.428744599582				
0.749999999999997	70.8356099379848	47996.6033199015	35926.616879988				
0.799999999999997	4804.82472324855	4773469.26863409	3813970.59018401				
0.849999999999997	477417.762473345	540157236.778108	458656233.498917				
0.899999999999997	54020528.5025339	65418667316.6938	58822780056.5217				
0.949999999999997	6542344149.43183	8264308867962.62	7844551080415.03				
0.999999999999996	826484907324.762	1.07452817487186E+015	1.07370168996453E+015				
1.05	107459359831335	1.42662098595271E+017	1.49687744165203E+017				
1.1	1.42670363444344E+016	1.92436185510847E+019	2.11537133698487E+019				
1.15	1.92446931446829E+018	2.62823321282841E+021	3.02054372543819E+021				
1.2	2.62837588319184E+020	3.62562584581677E+023	4.34812263909692E+023				
1.25	3.62581829274821E+022	5.0427331832573E+025	6.29979066077885E+025				
1.3	5.0429960208456E+024	7.06193347482749E+027	9.17547052125486E+027				
1.35	7.06229605665674E+026	9.94715305547379E+029	1.34215943288329E+030				
1.4	9.94765735507584E+028	1.40808817358373E+032	1.97032867728171E+032				
1.45	1.4081587965443E+031	2.0018230510974E+034	2.90123526529468E+034				
1.49999999999999	2.00192252767095E+033	2.85659432107792E+036	4.28288955908919E+036				
1.54999999999999	2.85673513695756E+035	4.08979782274594E+038	6.33632989011923E+038										


==> psi_no_exponential_moment.csv <==
# pk = 1/2(k-1)^2.2. p0 = 1 – le reste							
s	p	r	q	indice	coeff	somme	1-somme
-5.15	43.2104121607086	-44.2230226185869	184.538154325014	2	0.108818820412016		
-5.1	41.0545355728944	-42.0659490089517	173.481804372759	3	0.044596753431124		
-5.05	39.0038172598134	-40.0140621215613	163.067196454071	4	0.023683071351725		
-5	37.0531293607383	-38.0622311639189	153.258026458856	5	0.014495593273554		
-4.95	35.1975941434215	-36.2055755347799	144.020004753739	6	0.009705932205161		
-4.9	33.4325718072603	-34.4394526200329	135.320746030901	7	0.006914397075515		
-4.85	31.7536488814182	-32.7594461836653	127.129665109359	8	0.005154327776457		
-4.8	30.1566271888937	-31.1613553247824	119.417878370062	9	0.003977740833193		
-4.75	28.63751334894	-29.6411839730674	112.15811052313	10	0.003154786722401		
-4.7	27.192508791587	-28.1951308964145	105.324606421561	11	0.002558032730099		
-4.65	25.8180002592985	-26.8195801957455	98.893047650918	12	0.002112376187129		
-4.6	24.5105507720125	-25.5110922632433	92.8404736389067	13	0.001771310223496		
-4.55	23.2668910329742	-24.2663951813912	87.1452070423556	14	0.001504833067236		
-4.5	22.0839112538733	-23.0823765413078	81.7867831820117	15	0.001292912798117		
-4.45	20.9586533788434	-21.9560756599196	76.7458833077987	16	0.001121775737302		
-4.4	19.8883036878814	-20.8846761765066	72.0042714887478	17	0.000981708106698		
-4.35	18.8701857611927	-19.8654990101073	67.5447349327741	18	0.000865706130746		
-4.3	17.9017537868706	-18.8959956601693	63.3510275518573	19	0.000768620710289		
-4.25	16.9805861951758	-17.9737418336918	59.4078165980144	20	0.000686600339566		
-4.2	16.1043796035015	-17.0964313829215	55.7006322047689	21	0.000616719323003		
-4.15	15.2709430568837	-16.2618705384394	52.2158196776397	22	0.000556724208529		
-4.1	14.4781925496575	-15.4679724232136	48.9404943855182	23	0.000504857445032		
-4.05	13.7241458145623	-14.712751833898	45.8624991127247	24	0.0004597325699		
-4	13.0069173662677	-13.9943202763212	42.9703637390171	25	0.000420244448705		
-3.95	12.3247137869302	-13.3108812427467	40.2532671219195	26	0.000385503778209		
-3.9	11.6758292419931	-12.6607257190903	37.7010010624593	27	0.000354788654302		
-3.85	11.0586412150212	-12.0422279108524	35.3039362417606	28	0.000327508318587		
-3.8	10.4716064509078	-11.4538411770716	33.0529900219643	29	0.000303175713945		
-3.75	9.913257097314	-10.8940941621238	30.9395960106501	30	0.000281386491173		
-3.7	9.38219703469544	-10.3615871156849	28.9556752933386	31	0.000261802794484		
-3.65	8.87709838574552	-9.8549883916457	27.0936092437613	32	0.000244140625		
-3.6	8.39669819553087	-9.3730311172118	25.3462138264316	33	0.000228159909866		
-3.55	7.93979527402433	-8.91451002384776	23.7067153106352	34	0.00021365663632		
-3.5	7.5052471931461	-8.47827843212619	22.1687273192956	35	0.000200456575477		
-3.45	7.09196743081171	-8.06324538292626	20.7262291402839	36	0.000188410239942		
-3.4	6.69892265485347	-7.66837290779033	19.3735452316336	37	0.000177388806362		
-3.35	6.32513014003268	-7.29267343159196	18.1053258558004	38	0.000167280798076		
-3.3	5.96965531169427	-6.93520730099836	16.9165287816003	39	0.000157989370575		
-3.25	5.63160940993284	-6.59508043252087	15.80240199576	40	0.000149430078092		
-3.2	5.31014726844219	-6.27144207424291	14.7584673691351	41	0.000141529026547		
-3.15	5.00446520250855	-5.96348267559612	13.7805052256192	42	0.000134221338509		
-3.1	4.71379900088258	-5.67043185982013	12.8645397645598	43	0.000127449871538		
-3.05	4.43742201652654	-5.39155649399412	12.0068252901555	44	0.000121164143334		
-3	4.17464335148316	-5.12615885176649	11.2038332038163	45	0.000115319426531		
-2.95	3.92480613134989	-4.87357486413415	10.4522397178458	46	0.000109875983289		
-2.9	3.68728586506975	-4.63317245383596	9.74891425105454	47	0.00010479841562		
-2.85	3.4614888859663	-4.40434994912546	9.09090846904128	48	0.000100055111923		
-2.8	3.2468508701572	-4.18653457287681	8.47544593389786	49	9.56177738357838E-05		
-2.75	3.04283542867861	-3.97918100315494	7.89991232999747	50	9.14610103854652E-05		
-2.7	2.84893276984171	-3.78177000154703	7.36184623433527	51	8.75619887515134E-05		
-2.65	2.66465842852391	-3.59380710570642	6.8589304015981	52	8.39001328181702E-05		
-2.6	2.48955205927107	-3.4148213827038	6.38898353575882	53	8.04568622071184E-05		
-2.55	2.32317629025353	-3.2443642399122	5.94995252152257	54	7.72153657133409E-05		
-2.5	2.16511563527985	-3.08200829027258	5.5399050904016	55	7.41604040718941E-05		
-2.45	2.01497546122627	-2.92734626889594	5.15702289756878	56	7.12781378075558E-05		
-2.4	1.87238100839025	-2.77998999805348	4.7995949869381	57	6.85559765975902E-05		
-2.35	1.73697646142093	-2.63956939769028	4.46601162315124	58	6.59824471381287E-05		
-2.3	1.60842406862122	-2.50573153866741	4.15475847031381	59	6.35470769690783E-05		
-2.25	1.48640330755419	-2.37813973599171	3.86441109842716	60	6.12402920987305E-05		
-2.2	1.37061009502205	-2.25647267933098	3.5936297995061	61	5.90533265915782E-05		
-2.15	1.26075603962109	-2.1404235981317	3.34115469636206	62	5.69781425526665E-05		
-2.1	1.15656773520888	-2.02969945865568	3.10580112796804	63	5.50073591683724E-05		
-2.05	1.05778609375552	-1.92402019022678	2.88645529620937	64	5.31341896543044E-05		
-2	0.964165716186206	-1.82311793792643	2.68207015966666	65	5.13523851221589E-05		
-1.95	0.875474299962876	-1.72673633889114	2.49166156087485	66	4.96561845138376E-05		
-1.9	0.791492082297092	-1.63462981924069	2.31430457426021	67	4.80402698670154E-05		
-1.85	0.712011318038808	-1.54656290849492	2.1491300626768	68	4.64997262750022E-05		
-1.8	0.6368357914476	-1.46230956810838	1.99532143114748	69	4.50300059879492E-05		
-1.75	0.56578036122797	-1.38165253045388	1.85211156706631	70	4.36268961744863E-05		
-1.7	0.498670538402212	-1.30438264420101	1.7187799567395	71	4.22864899246604E-05		
-1.65	0.435342096807869	-1.23029822154187	1.59464996873621	72	4.1005160128144E-05		
-1.6	0.375640716248026	-1.15920438208553	1.47908629508882	73	3.97795359074294E-05		
-1.55	0.319421658599316	-1.0909123874382	1.3714925419299	74	3.86064813252153E-05		
-1.5	0.266549477504205	-1.02523895945743	1.27130896168193	75	3.74830761193555E-05		
-1.45	0.216897762653574	-0.96200557385128	1.17801031943078	76	3.64065982483559E-05		
-1.4	0.170348920119077	-0.901037719098332	1.09110388661859	77	3.53745080561305E-05		
-1.35	0.12679399074374	-0.842164108470995	1.0101275556921	78	3.43844338871122E-05		
-1.3	0.086132509271978	-0.785215830089761	0.934648069844711	79	3.34341590023329E-05		
-1.25	0.048272407734764	-0.730025416189968	0.864259362502696	80	3.25216096641356E-05		
-1.2	0.013129967652981	-0.676425807827247	0.798581001739715	81	3.16448442721007E-05		
-1.15	-0.01937017304796	-0.624249184628942	0.737256735371244	82	3.08020434458419E-05		
-1.1	-0.049294950809914	-0.573325620265729	0.679953133102215	83	2.99915009618113E-05		
-1.05	-0.076702735074534	-0.523481512120664	0.62635832280123	84	2.92116154613476E-05		
-1	-0.10164310202198	-0.474537716767313	0.576180818789293	85	2.84608828560965E-05		
-0.95	-0.124156506751265	-0.42630729921961	0.529148441009894	86	2.77378893647797E-05		
-0.9	-0.144273831943941	-0.378592770242625	0.485007325162303	87	2.70413051222193E-05		
-0.85	-0.162015783775527	-0.331182637248175	0.443521025436476	88	2.6369878307664E-05		
-0.8	-0.177392095668758	-0.283847022342167	0.404469713542492	89	2.57224297448951E-05		
-0.75	-0.190400486009744	-0.236331992677177	0.367649480517627	90	2.50978479314184E-05		
-0.7	-0.201025294936476	-0.188352081073892	0.3328717516882	91	2.44950844583354E-05		
-0.65	-0.209235694117133	-0.139580210193824	0.299962830743119	92	2.39131497863011E-05		
-0.6	-0.214983315955858	-0.089633801878916	0.268763597083208	93	2.33511093463766E-05		
-0.55	-0.218199074305025	-0.038055124906036	0.239129393003344	94	2.28080799376173E-05		
-0.5	-0.218788828446462	0.0157173439266	0.210930156483162	95	2.22832263959467E-05		
-0.45	-0.216627339912365	0.072392119870832	0.18405088597049	96	2.1775758511291E-05		
-0.4	-0.211549616459379	0.132892607347021	0.15839257352057	97	2.12849281721171E-05		
-0.35	-0.203338079177663	0.198469295539459	0.133873825738852	98	2.08100267184657E-05		
-0.3	-0.191702686905433	0.270897192101841	0.11043352927488	99	2.03503824863138E-05		
-0.25	-0.176248359967479	0.352852946929868	0.088035123235012	100	1.99053585276748E-05		
-0.2	-0.156417392212446	0.448721096610632	0.06667317289032				
-0.149999999999999	-0.131376250306415	0.566632550118268	0.046381367788675				
-0.1	-0.099754137200619	0.725343750074697	0.02721976219315				
-0.05	-0.058841875298946	0.997541372006193	0.008964806698636				
0	0	4	0				


==> psi_shift_droite.csv <==
# p0 = 0.1. p4 = 0.9			
s	p	r	q		
-5.15	16.2431492072322	-17.2503340466321	72.5960711329232
-5.1	15.4021909339464	-16.4090252162935	68.2838376691506
-5.05	14.6022466856028	-15.6087474837664	64.2219281074175
-5	13.8413161855698	-14.8474997358812	60.3961824938361
-4.95	13.1174967120147	-14.1233784544375	56.7932266374511
-4.9	12.428978340126	-13.4345729563651	53.4004291460628
-4.85	11.7740394163782	-12.7793608660118	50.2058607837789
-4.8	11.1510422535248	-12.1561038082373	47.1982560260141
-4.75	10.5584290355545	-11.56324331154	44.3669766942605
-4.7	9.99471792237082	-10.9992969109715	41.7019775591951
-4.65	9.45849934445732	-10.4628544410912	39.1937738066166
-4.6	8.9484324782617	-9.95257450969028	36.8334102663136
-4.55	8.46324189348829	-9.46718114346346	34.6124323092705
-4.5	8.00171436391536	-9.00546059723741	32.522858323653
-4.45	7.56269583376455	-8.56625831877469	30.5571536847828
-4.4	7.14508853203789	-8.14847606155804	28.7082061388175
-4.35	6.74784822760874	-7.75106913833016	26.9693025241274
-4.3	6.36998161820487	-7.37304380851589	25.3341067584135
-4.25	6.01054384675715	-7.01345479298649	23.7966390234354
-4.2	5.66863613890623	-6.67140290994331	22.3512560828557
-4.15	5.34340355576282	-6.34603282600011	20.9926326721377
-4.1	5.03403285630621	-6.03653091682879	19.7157439026918
-4.05	4.73975046407994	-5.74212323200671	18.5158486255472
-4	4.45982053310554	-5.46207355896123	17.3884737027394
-3.95	4.19354310818382	-5.19568158115281	16.3293991373698
-3.9	3.94025237499026	-4.94228112587098	15.3346440159066
-3.85	3.69931499559672	-4.70123849723821	14.4004532187704
-3.8	3.47012852526644	-4.47195089022555	13.5232848575907
-3.75	3.25211990657417	-4.25384488168263	12.6997983997357
-3.7	3.04474403709818	-4.04637499457184	11.9268434428176
-3.65	2.84748240711698	-3.84902233177309	11.2014491038548
-3.6	2.65984180392087	-3.66129327599343	10.5208139896555
-3.55	2.48135307951764	-3.48271825247222	9.88229671675875
-3.5	2.31156997867365	-3.31285055132047	9.28340695094799
-3.45	2.15006802438559	-3.15126520647129	8.72179693794034
-3.4	1.99644345802652	-2.99755792834711	8.19525349835366
-3.35	1.85031223155088	-2.85134408746878	7.70169046146954
-3.3	1.71130904927964	-2.71225774634218	7.23914151364956
-3.25	1.57908645691666	-2.57995073705863	6.80575343852388
-3.2	1.45331397557378	-2.45409178213648	6.39977972726298
-3.15	1.33367727870302	-2.33436565621283	6.01957453836739
-3.1	1.21987740995249	-2.22047238626483	5.66358698746847
-3.05	1.11163004007653	-2.11212648810049	5.33035574862997
-3	1.00866476114244	-2.0090562369072	5.01850394957915
-2.95	0.910724416385814	-1.91100296968249	4.72673434417754
-2.9	0.817564464174195	-1.81772041739447	4.45382474626978
-2.85	0.728952374646366	-1.72897406472729	4.19862370982641
-2.8	0.644667057701466	-1.64454053525977	3.9600464410259
-2.75	0.564498321120389	-1.56420699989912	3.73707092860218
-2.7	0.488246357711555	-1.48777060634643	3.5287342794238
-2.65	0.415721260485746	-1.41503792730303	3.3341292468673
-2.6	0.346742564981251	-1.34582442503323	3.15240094010513
-2.55	0.281138817982423	-1.27995392977771	2.98274370295073
-2.5	0.21874717200348	-1.21725812935764	2.82439815139062
-2.45	0.159413005046659	-1.15757606711781	2.67664835939198
-2.4	0.102989565291699	-1.10075364512325	2.53881918300411
-2.35	0.049337640534334	-1.04664312924084	2.41027371318163
-2.3	-0.001674747632385	-0.995102652397692	2.29041084814707
-2.25	-0.050172624705435	-0.945995711904105	2.17866297648967
-2.2	-0.096274318822795	-0.899190656249127	2.07449376257087
-2.15	-0.140091690330348	-0.85456015621114	1.9773960261843
-2.1	-0.181730334443909	-0.811980654459408	1.88688970880867
-2.05	-0.221289755776289	-0.771331787040264	1.80251991920883
-2	-0.258863513147935	-0.732495769225025	1.72385505159799
-1.95	-0.294539332698791	-0.695356737124137	1.65048497009086
-1.9	-0.328399186860349	-0.65980003521897	1.58201925377639
-1.85	-0.360519336220688	-0.625711438500051	1.51808549744578
-1.8	-0.390970330710354	-0.592976296194753	1.45832766386091
-1.75	-0.419816965840164	-0.56147858207962	1.4024044844795
-1.7	-0.447118188918316	-0.531099834057046	1.34998790681529
-1.65	-0.472926949245868	-0.501717962980545	1.30076158816377
-1.6	-0.49728998521637	-0.473205907575685	1.25441943733747
-1.55	-0.520247540003437	-0.44543010865405	1.21066420841721
-1.5	-0.541832996081775	-0.418248771572496	1.16920615344052
-1.45	-0.562072417160686	-0.39150988095327	1.12976174454293
-1.4	-0.580983984177102	-0.365048925940722	1.09205248049411
-1.35	-0.598577309754758	-0.338686287597491	1.05580379801137
-1.3	-0.614852612936852	-0.312224232286492	1.02074411490929
-1.25	-0.629799732983408	-0.285443445869303	0.986604040320037
-1.2	-0.643396957523782	-0.258099033073544	0.953115797212035
-1.15	-0.655609636290762	-0.229915894204587	0.920012914626038
-1.1	-0.666388546944241	-0.200583377225854	0.88703026189268
-1.05	-0.675667974013347	-0.169749086787772	0.853904515140508
-1	-0.683363455623018	-0.137011712677134	0.820375168300151
-0.95	-0.689369145281061	-0.101912717955123	0.786186227338428
-0.9	-0.69355472741853	-0.063926701253023	0.751088758546251
-0.85	-0.695761815406363	-0.022450217717517	0.714844500466252
-0.8	-0.695799749190282	0.023211191733085	0.677230795803814
-0.75	-0.693440696233055	0.073858053650134	0.638047155995454
-0.7	-0.688413943825269	0.130414435623063	0.597123838889124
-0.65	-0.680399252670748	0.193948232637473	0.554332901456391
-0.6	-0.669019120561521	0.265694722161664	0.509602287264523
-0.55	-0.653829780454582	0.34708391765121	0.462933625746416
-0.5	-0.6343107287964	0.439772335849011	0.414424560871895
-0.45	-0.609852546869681	0.545679892815092	0.364296595102889
-0.4	-0.579742739514891	0.667032759290463	0.312929635798706
-0.35	-0.543149270940634	0.806413140390307	0.260904671804027
-0.3	-0.49910142547586	0.966817100763219	0.209056295246895
-0.25	-0.446467560864313	1.15172173776501	0.158537126423059
-0.2	-0.383929251699359	1.36516321596737	0.110896608505885
-0.149999999999999	-0.309951239267575	1.6118274212047	0.068177126086871
-0.1	-0.222746509578888	1.8971552768773	0.033030981891159
-0.05	-0.120235711579845	2.22746509578889	0.008862456790401
0	0	2.61009472485372	0
0.05	0.140773760905526	3.05356668621999	0.011904573405473
0.100000000000001	0.305356668622001	3.56778003678131	0.051421335056133
0.15	0.497551764583659	4.16423327037258	0.127083225972229
0.2	0.721779995659257	4.85628328674891	0.249476661690525
0.25	0.983180093258548	5.6594462645017	0.431681472866878
0.3	1.28772462210943	6.59174721970171	0.689799543801087
0.350000000000001	1.64235481522872	7.67412612957031	1.04358933012089
0.4	2.05513723506646	8.93090977560736	1.51722667517649
0.45	2.53544579278946	10.3903599420907	2.14021618115134
0.5	3.09417322927552	12.0853103271046	2.94848193427677
0.55	3.74397682549991	14.0539065230553	3.98567176218052
0.600000000000001	4.49956388158106	16.3404657470655	5.30471556665827
0.65	5.37802340020647	18.9964757010897	6.96968580550187
0.7	6.39921145169003	22.0817550779031	9.05801710284216
0.75	7.58619890799678	25.6658018729914	11.6631524967468
0.8	8.96579163898916	29.8293598959483	14.8976962777695
0.850000000000001	10.5691348975916	34.6662387937045	18.8971680770572
0.9	12.4324155183596	40.2854286126473	23.824470233023
0.95	14.5976777588563	46.8135565662644	29.8752009790948
1	17.113771174986	54.3977413890323	37.2839702140462
1.05	20.0374518977595	63.2089096197587	46.3319032029871
1.1	23.4346621369619	73.4456485705149	57.3555512906045
1.15	27.3820167548111	85.3386828353951	70.7574685058934
1.2	31.9685304205014	99.1560752493149	87.0187598786764
1.25	37.2976242797425	115.209269537791	106.713962642497
1.3	43.4894573742805	133.860110872237	130.528686759627
1.35	50.6836353669662	155.529002589462	159.280518128808
1.4	59.0423576332269	180.70438294578	193.943778490865
1.45	68.7540736615442	209.953735532577	235.678842860693
1.5	80.0377311864845	243.936381552413	285.866841142135
1.55	93.1477118167854	283.418342321764	346.150718781949
1.6	108.379565418661	329.289607034058	418.483805835832
1.65	126.076672520191	382.58419503656	505.187249290133
1.7	146.637984922317	444.503464869208	609.017905355337
1.75	170.527019007112	516.443195502737	733.248573122677
1.8	198.28230447259	600.025050247167	881.76278597231
1.85	230.529524031829	697.13313259686	1059.16677127236
1.9	267.995617732277	809.956458061912	1270.92165258536
1.95	311.52516983802	941.038299395088	1523.4995139824
2	362.099447671785	1093.33351756514	1824.5675874585
2.05	420.858521594534	1270.27517084376	2183.20557863518
2.1	489.126964756162	1475.85190352272	2610.16203264154
2.15	568.443711946806	1714.69785877451	3118.15668441838
2.2	660.596750633612	1992.19714249187	3722.23696284851
2.25	767.663426195993	2314.60519295284	4440.19825794789
2.3	892.057269928895	2689.18979225278	5293.0792522525
2.35	1036.58240542127	3124.39489821409	6305.74560538185
2.4	1204.49675975031	3630.03098990818	7507.57761602933
2.45	1399.58550441209	4217.49621760015	8933.28022870827
2.5	1626.24638151032	4900.03334232671	10623.8369743065
2.55	1889.58883864476	5693.02825709552	12627.6332169488
2.6	2195.54920721987	6614.35681903606	15001.7785222739
2.65	2551.02452054837	7684.78781086864	17813.6631782535
2.7	2964.02798830674	8928.45111533672	21142.7900231024
2.75	3443.86963208204	10373.381656294	25082.9299227263
2.8	4001.36615393613	12052.1513680844	29744.6576767002
2.85	4649.08476889048	14002.603439208	35258.3350328523
2.9	5401.62649785692	16268.7053817536	41777.6191092286
2.95	6275.95530706584	18901.5401566776	49483.5881551331
3	7291.78051352471	21960.4576970904	58589.5925777464
3.05	8472.00107677487	25514.4127874421	69346.9579249236
3.1	9843.22179226891	29643.5194573723	82051.6885255853
3.15	11436.3530225121	34440.8569297106	97052.3463060763
3.2	13287.30748524	40014.5678327058	114759.309579419
3.25	15437.8098057827	46490.2959748403	135655.652112448
3.3	17936.337082724	54014.0186350862	160309.924413061
3.35	20839.2116692913	62755.3372147083	189391.167999981
3.4	24211.8708041948	72911.3004292101	223686.55065512
3.45	28130.3417122123	84710.8462236553	264122.077759399
3.5	32682.9554265604	98419.9625419888	311786.913470401
3.55	37972.3379664112	114347.683285554	367961.937697307
3.6	44117.7237551158	132853.054623014	434153.272887733
3.65	51257.6434287125	154353.228687759	512131.641281608
3.7	59553.0466238917	179332.867112721	603978.561693176
3.75	69190.9301399848	208355.066379105	712140.568781658
3.8	80388.5532618021	242074.05126067	839492.841528745
3.85	93398.3352660518	281249.922501946	989413.866366442
3.9	108513.545511997	326765.791175786	1165873.04007357
3.95	126074.91438363	379647.685966708	1373533.44518487
4	146478.314108668	441087.682134354	1617872.41442875
4.05	170183.682597066	512470.773535239	1905322.95022065
4.1	197725.391462192	595406.093457773	2243439.59171468
4.15	229724.291942843	691763.188057493	2641092.93849575
4.2	266901.710267941	803714.16007622	3108697.76205218
4.25	310095.707950466	933782.632858092	3658480.48169643
4.3	360279.97355375	1084900.63842004	4304792.77165244
4.35	418585.77179247	1260474.71196007	5064479.22523383
4.4	486327.444749758	1464462.68272022	5957308.35921922
4.45	565032.040064491	1701462.89224076	7006477.83040687
4.5	656473.733973833	1976817.85118284	8239206.59634896
4.55	762713.825182775	2296734.67137483	9687428.92957272
4.6	886147.201111316	2668424.98788723	11388607.7431699
4.65	1029556.3239715	3100267.52529099	13386687.6686316
4.7	1196173.95364041	3601996.97270301	15733211.8180637
4.75	1389756.0212418	4184923.42528153	18488630.2488455
4.8	1614666.29616857	4862187.33887012	21723832.930408
4.85	1875974.75512881	5649055.74503264	25521945.6082795
4.9	2179571.87067184	6563266.40382482	29980433.5080698
4.95	2532301.39551129	7625427.6522687	35213565.4832188
5	2942114.6358987	8859482.96200204	41355300.1741115
5.05	3418249.69171149	10293250.6782637	48562666.2335204
5.1	3971439.70372508	11959051.107128	57019720.9426279
5.15	4614154.80242431	13894435.0869275	66942185.8952523		


==> psi_shift_gauche.csv <==
# p0 = 0.95. p2 = 0.05			
s	p	r	q		
-5	139.992838044798	-141.93399369866	569.677130448504
-4.8	114.435308130151	-116.205588982933	443.35151898793
-4.6	93.5106024516243	-95.1409225785893	344.137641409886
-4.4	76.3789390987148	-77.8945954597611	266.357280924234
-4.2	62.3527642677199	-63.7744519632085	205.499933977756
-4	50.8691583134314	-52.2138011512283	157.986046291482
-3.8	41.4672438072285	-42.7486735145375	120.977715548014
-3.6	33.7696889076164	-34.9992002467585	92.227431980714
-3.4	27.4675637085251	-28.6543677754091	69.9572867278658
-3.2	22.3079417974528	-23.4595356951962	52.7625724271751
-3	18.0837494304466	-19.2062171544483	39.5349020328983
-2.8	14.6254549356734	-15.7237115457109	29.4009373923169
-2.6	11.7942648121623	-12.8722536909986	21.6735947844341
-2.4	9.47655345927397	-10.5374045744545	15.8132175194167
-2.2	7.57930298238051	-8.62545850282009	11.3967057238237
-2	6.02637005814593	-7.05968236694287	8.09299467573978
-1.8	4.75543003560336	-5.77723607267713	5.64359489521545
-1.6	3.71547562907508	-4.72665054725963	3.84716524654032
-1.4	2.86476981669951	-3.86576210469939	2.54729712987963
-1.2	2.16917078719532	-3.16002026901213	1.62285353561922
-0.999999999999996	1.60076170909466	-2.58110114230405	0.980339433209387
-0.799999999999996	1.1367303302737	-2.10577066729744	0.547886203564249
-0.599999999999996	0.758453442175678	-1.71495216303179	0.270517855643386
-0.399999999999996	0.450749465060983	-1.39296071067406	0.106434819208633
-0.199999999999996	0.201269157906056	-1.12687366265247	0.024105574624433
4.44089209850063E-15	-3.88578058618805E-15	-0.906012011434918	-1.37720996539941E-16
0.200000000000005	-0.161135646667912	-0.721511803460194	0.01683328597587
0.400000000000005	-0.288604721384082	-0.565968397558098	0.06221736236084
0.600000000000005	-0.387523005691151	-0.433139290699839	0.127639431271246
0.800000000000005	-0.461860437664018	-0.317693584432568	0.207705570117962
1.00000000000001	-0.514600439464179	-0.214998037206409	0.299602402257768
1.20000000000001	-0.547859652546581	-0.120931116122654	0.402742313199396
1.40000000000001	-0.56297288591324	-0.03171758534685	0.51856826642765
1.60000000000001	-0.560546686685321	0.056223007360989	0.650503498462904
1.80000000000001	-0.540483682968844	0.146420026766593	0.804039731148714
2.00000000000001	-0.501978675978684	0.242493395961925	0.986965467902535
2.20000000000001	-0.443486324584075	0.348298876589272	1.20974385308048
2.40000000000001	-0.362659125342975	0.468082814094451	1.48605787916966
2.60000000000001	-0.256253198946294	0.606652558479474	1.83354985099293
2.80000000000001	-0.119998101951185	0.769569400137887	2.27479242233727
3.00000000000001	0.05157456110886	0.963371763965272	2.83854073078696
3.20000000000001	0.265350603634924	1.19583761930828	3.56132977815157
3.40000000000001	0.529909608832173	1.47629663718479	4.48949895759613
3.60000000000001	0.855869258508841	1.81600462274061	5.68174738335737
3.80000000000001	1.25631145792841	2.22859525023172	7.21235049295215
4.00000000000001	1.74730735860153	2.7306272302433	9.17520156237171
4.20000000000001	2.34856235002574	3.34224886888706	11.6888828992999
4.40000000000001	3.08420690615636	4.08800669007099	14.903022530156
4.60000000000001	3.98376502605413	4.99783057369252	19.0062556129315
4.80000000000001	5.08333913563337	6.10823494680973	24.2361886090534
5.00000000000001	6.42705900477803	7.46378423580999	30.891862174272
5.20000000000001	8.06885282995736	9.11888139331727	39.3493304152925
5.40000000000001	10.0746115621049	11.1399512797026	50.0811253482893
5.60000000000001	12.5248333418384	13.6081065259644	63.6805632035622
5.80000000000001	15.5178541724907	16.6224028684159	80.8920824643215
6.00000000000001	19.1737944892047	20.303814603192	102.649093129947
6.20000000000001	23.6393800137674	24.8000897095227	130.121176185274
6.40000000000001	29.0938303730138	30.2916794949177	164.77291839446
6.6	35.7560518117345	36.9989807397444	208.437221070579
6.8	43.8934226689115	45.1911809938899	263.40660808954		


==> psi_symmetric.csv <==
# p0 = p2 = 1/2
s	p	r	q		
-5	73.2099485247879	-74.6988889672351	300.284496311388
-4.8	59.7593236328919	-61.1569119648716	233.793853798492
-4.6	48.7471837388392	-50.0693765761408	181.571948511409
-4.4	39.7315730024356	-40.991301074916	140.630151727195
-4.2	32.3506633088728	-33.5583504160478	108.594408438528
-4	26.3082328360165	-27.4722141907358	83.5806239269268
-3.8	21.3617776325785	-22.4886343823846	64.0950330204831
-3.6	17.3127790830626	-18.4076024347496	48.9545896820358
-3.4	13.9987366586787	-15.0653322062969	37.2233928427309
-3.2	11.2866462005439	-12.3276866572523	28.1619511026634
-3	9.06766199577777	-10.0847944592068	21.1867213818427
-2.8	7.25272841686113	-8.24664047292439	15.8378649073272
-2.6	5.76900580660801	-6.73945312473907	11.7535723177136
-2.4	4.55694716696551	-5.50274369427446	8.64963769929319
-2.2	3.56790832889823	-4.48687868970469	6.30322478845209
-2	2.76219569108363	-3.6510878814524	4.53998007182117
-1.8	2.10747317631727	-2.96182804972187	3.22381731318209
-1.6	1.57746447119488	-2.39143677731031	2.24883437250161
-1.4	1.15089846539314	-1.91702225967627	1.53293269815364
-1.2	0.810655567324374	-1.51954457644474	1.01279792440932
-1	0.543080634815244	-1.18305155254883	0.639970917733581
-0.8	0.337434946304844	-0.894038541432441	0.377795886841108
-0.6	0.185465218242267	-0.640906436165975	0.199078643457317
-0.4	0.081072371838455	-0.413496156557979	0.084326090784737
-0.2	0.020066755619076	-0.202680929596136	0.020469430300152
0	0	5.55111512312578E-16	0
0.2	0.020066755619076	0.202680929596137	0.020469430300152
0.4	0.081072371838455	0.41349615655798	0.084326090784737
0.6	0.185465218242268	0.640906436165976	0.199078643457318
0.8	0.337434946304845	0.894038541432439	0.377795886841107
1	0.543080634815244	1.18305155254883	0.639970917733581
1.2	0.810655567324375	1.51954457644474	1.01279792440932
1.4	1.15089846539314	1.91702225967628	1.53293269815365
1.6	1.57746447119489	2.39143677731032	2.24883437250162
1.8	2.10747317631727	2.96182804972186	3.22381731318208
2	2.76219569108363	3.6510878814524	4.53998007182117
2.2	3.56790832889823	4.48687868970469	6.3032247884521
2.4	4.55694716696551	5.50274369427447	8.64963769929322
2.6	5.76900580660802	6.73945312473908	11.7535723177136
2.8	7.25272841686114	8.24664047292437	15.8378649073271
3	9.06766199577777	10.0847944592068	21.1867213818427
3.2	11.2866462005439	12.3276866572523	28.1619511026634
3.4	13.9987366586787	15.0653322062969	37.2233928427308
3.6	17.3127790830626	18.4076024347496	48.9545896820359
3.8	21.3617776325785	22.4886343823846	64.0950330204831
4	26.3082328360165	27.4722141907358	83.5806239269268
4.2	32.3506633088728	33.5583504160478	108.594408438528
4.4	39.7315730024356	40.9913010749161	140.630151727195
4.6	48.7471837388393	50.069376576141	181.571948511409
4.8	59.759323632892	61.1569119648714	233.793853798491
5	73.2099485247879	74.6988889672346	300.284496311385		


==> psi_symmetric_lambda=0.5.csv <==
# p0 = 0.5. p2 = 0.5. lambda = 0.5			
s	p	r	q		
-5	36.6049742623939	-37.3494444836175	150.142248155694
-4.8	29.879661816446	-30.5784559824358	116.896926899246
-4.6	24.3735918694196	-25.0346882880704	90.7859742557044
-4.4	19.8657865012178	-20.495650537458	70.3150758635974
-4.2	16.1753316544364	-16.7791752080239	54.2972042192638
-4	13.1541164180082	-13.7361070953679	41.7903119634633
-3.8	10.6808888162892	-11.2443171911923	32.0475165102415
-3.6	8.65638954153131	-9.20380121737477	24.4772948410178
-3.4	6.99936832933932	-7.53266610314847	18.6116964213655
-3.2	5.64332310027192	-6.16384332862612	14.0809755513317
-3	4.53383099788887	-5.0423972296034	10.5933606909213
-2.8	3.62636420843056	-4.12332023646218	7.91893245366355
-2.6	2.884502903304	-3.36972656236953	5.87678615885676
-2.4	2.27847358348275	-2.75137184713722	4.32481884964659
-2.2	1.78395416444911	-2.24343934485234	3.15161239422603
-2	1.38109784554181	-1.8255439407262	2.26999003591058
-1.8	1.05373658815863	-1.48091402486093	1.61190865659104
-1.6	0.788732235597439	-1.19571838865515	1.1244171862508
-1.4	0.575449232696567	-0.958511129838134	0.766466349076818
-1.2	0.405327783662185	-0.759772288222368	0.506398962204654
-0.999999999999996	0.27154031740762	-0.59152577627441	0.319985458866788
-0.799999999999996	0.168717473152421	-0.447019270716218	0.188897943420552
-0.599999999999996	0.092732609121133	-0.320453218082985	0.099539321728657
-0.399999999999996	0.040536185919227	-0.206748078278987	0.042163045392368
-0.199999999999996	0.010033377809538	-0.101340464798066	0.010234715150075
4.44089209850063E-15	0	2.22044604925031E-15	9.86076131526264E-30
0.200000000000005	0.010033377809538	0.101340464798071	0.010234715150076
0.400000000000005	0.040536185919228	0.206748078278992	0.04216304539237
0.600000000000005	0.092732609121136	0.32045321808299	0.09953932172866
0.800000000000005	0.168717473152425	0.447019270716223	0.188897943420556
1.00000000000001	0.271540317407625	0.591525776274417	0.319985458866795
1.20000000000001	0.405327783662192	0.759772288222376	0.506398962204664
1.40000000000001	0.575449232696576	0.958511129838144	0.766466349076831
1.60000000000001	0.78873223559745	1.19571838865516	1.12441718625082
1.80000000000001	1.05373658815864	1.48091402486094	1.61190865659106
2.00000000000001	1.38109784554183	1.82554394072621	2.26999003591061
2.20000000000001	1.78395416444913	2.24343934485236	3.15161239422608
2.40000000000001	2.27847358348277	2.75137184713725	4.32481884964664
2.60000000000001	2.88450290330403	3.36972656236956	5.87678615885685
2.80000000000001	3.6263642084306	4.12332023646222	7.91893245366364
3.00000000000001	4.53383099788891	5.04239722960344	10.5933606909214
3.20000000000001	5.64332310027197	6.16384332862618	14.0809755513318
3.40000000000001	6.9993683293394	7.53266610314853	18.6116964213657
3.60000000000001	8.65638954153139	9.20380121737485	24.4772948410181
3.80000000000001	10.6808888162893	11.2443171911924	32.0475165102419
4.00000000000001	13.1541164180084	13.736107095368	41.7903119634638
4.20000000000001	16.1753316544366	16.779175208024	54.2972042192644
4.40000000000001	19.865786501218	20.4956505374582	70.3150758635982
4.60000000000001	24.3735918694198	25.0346882880707	90.7859742557054
4.80000000000001	29.8796618164462	30.5784559824361	116.896926899247
5.00000000000001	36.6049742623943	37.3494444836179	150.142248155695		


==> psi_symmetric_lambda=2.csv <==
# p0 = 0.5. p2 = 0.5. lambda = 2			
s	p	r	q	
-5	146.419897049576	-149.39777793447	600.568992622775
-4.8	119.518647265784	-122.313823929743	467.587707596983
-4.6	97.4943674776784	-100.138753152282	363.143897022818
-4.4	79.4631460048711	-81.982602149832	281.26030345439
-4.2	64.7013266177456	-67.1167008320955	217.188816877055
-4	52.6164656720329	-54.9444283814716	167.161247853853
-3.8	42.7235552651569	-44.9772687647692	128.190066040966
-3.6	34.6255581661252	-36.8152048694991	97.9091793640714
-3.4	27.9974733173573	-30.1306644125939	74.4467856854618
-3.2	22.5732924010877	-24.6553733145045	56.3239022053266
-3	18.1353239915555	-20.1695889184136	42.3734427636852
-2.8	14.5054568337222	-16.4932809458487	31.6757298146542
-2.6	11.538011613216	-13.4789062494781	23.507144635427
-2.4	9.11389433393099	-11.0054873885489	17.2992753985863
-2.2	7.13581665779643	-8.97375737940936	12.6064495769041
-2	5.52439138216724	-7.30217576290479	9.07996014364231
-1.8	4.21494635263452	-5.92365609944372	6.44763462636416
-1.6	3.15492894238976	-4.78287355462061	4.49766874500321
-1.4	2.30179693078627	-3.83404451935254	3.06586539630727
-1.2	1.62131113464874	-3.03908915288947	2.02559584881862
-0.999999999999996	1.08616126963048	-2.36610310509764	1.27994183546715
-0.799999999999996	0.674869892609683	-1.78807708286487	0.755591773682208
-0.599999999999996	0.37093043648453	-1.28181287233194	0.398157286914629
-0.399999999999996	0.162144743676906	-0.82699231311595	0.16865218156947
-0.199999999999996	0.04013351123815	-0.405361859192266	0.040938860600301
4.44089209850063E-15	0	8.88178419700124E-15	3.94430452610506E-29
0.200000000000005	0.040133511238154	0.405361859192283	0.040938860600305
0.400000000000005	0.162144743676913	0.82699231311597	0.168652181569478
0.600000000000005	0.370930436484542	1.28181287233196	0.398157286914641
0.800000000000005	0.674869892609698	1.78807708286489	0.755591773682226
1.00000000000001	1.0861612696305	2.36610310509767	1.27994183546718
1.20000000000001	1.62131113464877	3.0390891528895	2.02559584881866
1.40000000000001	2.3017969307863	3.83404451935258	3.06586539630733
1.60000000000001	3.1549289423898	4.78287355462066	4.49766874500329
1.80000000000001	4.21494635263457	5.92365609944377	6.44763462636425
2.00000000000001	5.52439138216731	7.30217576290486	9.07996014364245
2.20000000000001	7.13581665779651	8.97375737940944	12.6064495769043
2.40000000000001	9.11389433393109	11.005487388549	17.2992753985866
2.60000000000001	11.5380116132161	13.4789062494782	23.5071446354274
2.80000000000001	14.5054568337224	16.4932809458489	31.6757298146546
3.00000000000001	18.1353239915557	20.1695889184138	42.3734427636857
3.20000000000001	22.5732924010879	24.6553733145047	56.3239022053273
3.40000000000001	27.9974733173576	30.1306644125941	74.4467856854627
3.60000000000001	34.6255581661256	36.8152048694994	97.9091793640726
3.80000000000001	42.7235552651573	44.9772687647696	128.190066040967
4.00000000000001	52.6164656720334	54.944428381472	167.161247853855
4.20000000000001	64.7013266177462	67.1167008320961	217.188816877058
4.40000000000001	79.4631460048719	81.9826021498327	281.260303454393
4.60000000000001	97.4943674776792	100.138753152283	363.143897022822
4.80000000000001	119.518647265785	122.313823929744	467.587707596988
5.00000000000001	146.419897049577	149.397777934471	600.568992622782		


==> psi_symmetric_nu=0.5.csv <==
# p0 = 0.5. p2 = 0.5. nu = 0.5			
s	p	r	q		
-5	5506.11646005166	-11309.2775447311	51040.2712636039
-4.8	3690.6954083265	-7580.83542526458	32697.3146329435
-4.6	2473.78228994583	-5081.5859226844	20901.5129544024
-4.4	1658.06103925274	-3406.28886701008	13329.6099755916
-4.2	1111.26674314179	-2283.30364656662	8478.60857243803
-4	744.739580626088	-1530.54411063227	5377.43686190297
-3.8	499.049098888887	-1025.95425720258	3399.57707848091
-3.6	334.357877745056	-687.71749383124	2141.42510004741
-3.4	223.962101356391	-460.990507219293	1343.40562318921
-3.2	149.961674857338	-309.010708237908	838.872591503966
-3	100.357818061228	-207.135371337178	521.048295950307
-2.8	67.107526322467	-138.845946128337	321.661122836876
-2.6	44.8194396098928	-93.0696612650529	197.161679679244
-2.4	29.8796618164458	-62.3841327716877	119.842256835604
-2.2	19.8657865012177	-41.8138634960941	72.1247131901893
-2	13.1541164180082	-28.023492399216	42.8928683804238
-1.8	8.65638954153127	-18.7769832943407	25.1421803882819
-1.6	5.64332310027189	-12.5750633327518	14.476778232131
-1.4	3.62636420843054	-8.41212379197289	8.15060910033147
-1.2	2.27847358348273	-5.61316590722184	4.45732550518345
-0.999999999999996	1.3810978455418	-3.72435336971325	2.34325552417143
-0.799999999999996	0.788732235597434	-2.43942515469905	1.1628078881618
-0.599999999999996	0.405327783662181	-1.55003690611254	0.524694360005334
-0.399999999999996	0.168717473152419	-0.911978994357389	0.196074124590533
-0.199999999999996	0.040536185919226	-0.421793682881046	0.043822550656982
4.44089209850063E-15	0	8.88178419700124E-15	3.94430452610506E-29
0.200000000000005	0.040536185919229	0.421793682881066	0.043822550656986
0.400000000000005	0.168717473152426	0.911978994357413	0.196074124590543
0.600000000000005	0.405327783662195	1.55003690611257	0.524694360005354
0.800000000000005	0.788732235597455	2.4394251546991	1.16280788816184
1.00000000000001	1.38109784554184	3.72435336971332	2.3432555241715
1.20000000000001	2.27847358348278	5.61316590722194	4.45732550518358
1.40000000000001	3.62636420843061	8.41212379197304	8.15060910033168
1.60000000000001	5.643323100272	12.575063332752	14.4767782321313
1.80000000000001	8.65638954153143	18.776983294341	25.1421803882825
2.00000000000001	13.1541164180084	28.0234923992165	42.8928683804249
2.20000000000001	19.8657865012181	41.8138634960949	72.1247131901909
2.40000000000001	29.8796618164464	62.3841327716888	119.842256835607
2.60000000000001	44.8194396098936	93.0696612650545	197.161679679249
2.80000000000001	67.1075263224682	138.845946128339	321.661122836882
3.00000000000001	100.357818061229	207.135371337182	521.048295950318
3.20000000000001	149.961674857341	309.010708237913	838.872591503983
3.40000000000001	223.962101356395	460.990507219301	1343.40562318923
3.60000000000001	334.357877745062	687.717493831252	2141.42510004745
3.80000000000001	499.049098888895	1025.9542572026	3399.57707848098
4.00000000000001	744.739580626101	1530.54411063229	5377.43686190308
4.20000000000001	1111.26674314182	2283.30364656667	8478.6085724382
4.40000000000001	1658.06103925277	3406.28886701014	13329.6099755919
4.60000000000001	2473.78228994587	5081.58592268449	20901.5129544028
4.80000000000001	3690.69540832657	7580.83542526472	32697.3146329441
5.00000000000001	5506.11646005177	11309.2775447313	51040.2712636049		


==> psi_symmetric_nu=2.csv <==
# p0 = 0.5. p2 = 0.5. nu = 2			
s	p	r	q		
-5	10.2645789593274	-6.06029319821252	20.0368870317352
-4.8	9.11389433393101	-5.47534415197462	17.1677575955472
-4.6	8.07444129853752	-4.9451941903364	14.6734519770099
-4.4	7.13581665779645	-4.46453739429223	12.5081478770894
-4.2	6.28862634082063	-4.02856318907298	10.6313390532859
-4	5.52439138216726	-3.63290819829681	9.00724141101999
-3.8	4.8354630615019	-3.27361257383182	7.60426471905902
-3.6	4.21494635263453	-2.94708036430493	6.3945429588632
-3.4	3.65663091577993	-2.6500435256119	5.35351707130054
-3.2	3.15492894238977	-2.3795292132336	4.45956453995774
-3	2.70481923048649	-2.13283002900872	3.69367085653966
-2.8	2.30179693078628	-1.90747692458309	3.03913845804638
-2.6	1.94182846065325	-1.70121449034383	2.48132921424069
-2.4	1.62131113464875	-1.51197838252186	2.00743698340371
-2.2	1.33703710764451	-1.33787466254565	1.60628714995593
-2	1.08616126963048	-1.17716084186741	1.26816041410433
-1.8	0.866172770897546	-1.02822844255199	0.984638425696038
-1.6	0.674869892609687	-0.889586899089156	0.74846914593296
-1.4	0.510338011261883	-0.759848640312883	0.55345008517615
-1.2	0.370930436484533	-0.637715202122809	0.394327806062835
-0.999999999999996	0.25525193041276	-0.521964232019063	0.266712301606301
-0.799999999999996	0.162144743676908	-0.411437255387598	0.167005060633169
-0.599999999999996	0.09067702825772	-0.305028081096893	0.092339820400415
-0.399999999999996	0.040133511238151	-0.201671730365282	0.040535180907961
-0.199999999999996	0.010008336111607	-0.100333778095377	0.010058419507468
4.44089209850063E-15	0	2.22044604925031E-15	9.86076131526264E-30
0.200000000000005	0.010008336111608	0.100333778095382	0.010058419507469
0.400000000000005	0.040133511238153	0.201671730365287	0.040535180907963
0.600000000000005	0.090677028257723	0.305028081096897	0.092339820400417
0.800000000000005	0.162144743676912	0.411437255387604	0.167005060633174
1.00000000000001	0.255251930412764	0.521964232019067	0.266712301606305
1.20000000000001	0.370930436484539	0.637715202122814	0.394327806062842
1.40000000000001	0.510338011261891	0.759848640312888	0.553450085176157
1.60000000000001	0.674869892609694	0.88958689908916	0.748469145932967
1.80000000000001	0.866172770897555	1.028228442552	0.984638425696051
2.00000000000001	1.08616126963049	1.17716084186742	1.26816041410434
2.20000000000001	1.33703710764452	1.33787466254566	1.60628714995594
2.40000000000001	1.62131113464876	1.51197838252187	2.00743698340373
2.60000000000001	1.94182846065327	1.70121449034384	2.48132921424072
2.80000000000001	2.30179693078629	1.9074769245831	3.0391384580464
3.00000000000001	2.70481923048651	2.13283002900873	3.6936708565397
3.20000000000001	3.15492894238979	2.37952921323361	4.45956453995778
3.40000000000001	3.65663091577996	2.65004352561192	5.35351707130059
3.60000000000001	4.21494635263456	2.94708036430494	6.39454295886324
3.80000000000001	4.83546306150193	3.27361257383184	7.60426471905908
4.00000000000001	5.52439138216729	3.63290819829683	9.00724141102007
4.20000000000001	6.28862634082067	4.028563189073	10.631339053286
4.40000000000001	7.13581665779649	4.46453739429225	12.5081478770895
4.60000000000001	8.07444129853756	4.94519419033642	14.67345197701
4.80000000000001	9.11389433393106	5.47534415197464	17.1677575955473
5.00000000000001	10.2645789593274	6.06029319821256	20.0368870317354		


==> store_OT.txt <==
grid rho1 rho2 rho3 rho4 rho5 rho6 rho7 rho8 rho9 rho10 rho11 rho12 rho13 rho14 rho15 rho16 rho17 rho18 rho19 rho20 rho21 rho22 rho23 rho24 
0.005 1.7865456890774067e-6 1.1268657661763631e-5 0.00010750445886284835 0.0007826054785476343 0.003007372498817825 0.006086327143882755 0.006240921197675584 0.0032419724096222763 0.0006383370306573162 0.00041524192556951535 2.9479269982989748e-6 -4.269712824923541e-6 0.00031205520499958967 -1.2314628557120663e-6 0.00011622538476773348 -4.198212015223482e-7 5.6717591378715494e-5 -3.5666286417324056e-8 2.854811127496167e-5 1.1921101895342665e-7 1.4899274507174879e-5 1.406422486067635e-7 4.7764001261108024e-6 4.2278704287523894e-7 
0.015000000000000001 2.5040045588224646e-6 3.2628057955105816e-5 0.0003477813686039548 0.001832275070430718 0.005045305438052677 0.006837702525488119 0.004644288710019609 0.001284663350719674 0.0005679166994763691 3.0997488848719806e-6 -4.565783146524838e-6 0.0003530371812446569 -1.196176579445693e-6 0.0001308150187849565 -3.72169291717149e-7 6.565799417944862e-5 1.9216175547488723e-8 3.480824152327913e-5 1.883546937452192e-7 1.891049809026003e-5 2.154074500259999e-7 8.21544329803912e-6 2.561848183352429e-7 5.204276419534803e-7 
0.025 5.636917151108367e-6 0.00012601501504887203 0.0009432037169362396 0.0036691451832064972 0.006734861536967368 0.006052787875679162 0.0022990994146970117 0.0008460591428934103 3.57384807121372e-6 -5.231019095663925e-6 0.0003992883646424883 -1.1922340927656913e-6 0.0001478541508784497 -3.1608608666664623e-7 7.559599868008429e-5 9.837634604506484e-8 4.182190873986899e-5 2.556545422734667e-7 2.3439391907010415e-5 2.6635790782193747e-7 1.1149970592335464e-5 3.2251817521982903e-7 3.183334817855e-6 4.073283198582911e-7 
0.035 3.394527430585631e-5 0.00038892151258225136 0.002276924520074053 0.005886431210723464 0.007140137771090814 0.0036979511634656 0.001338258274263468 5.198157796131725e-6 -6.187656825806798e-6 0.0004519188459144478 -1.2372893426395443e-6 0.00016714981046306397 -2.922644794581264e-7 8.71792740660929e-5 1.8202298528039243e-7 4.939511449782727e-5 3.475665067602732e-7 2.865731217253204e-5 3.137450452217472e-7 1.4928871970587305e-5 3.2541564324380275e-7 4.806338280860132e-6 4.4688829046795817e-7 2.506500875777695e-7 
0.045 0.00011248534069361812 0.0011480061176454004 0.004460383109793596 0.007563633628544439 0.005357203866736531 0.0021868620805035825 4.953806014011859e-5 -5.815302795125071e-6 0.0005082988310782825 -1.2892625722007653e-6 0.0001879546902872043 -3.0677350481948806e-7 0.00010074547223544146 2.3870510277614054e-7 5.784501880289929e-5 4.522898841259962e-7 3.404734094415718e-5 3.9003029598887705e-7 1.9588840200780982e-5 3.282742129073323e-7 7.880460616100315e-6 3.5851334681199793e-7 3.6150251101515866e-7 3.3093635141284716e-7 
0.055 0.0004238119870079299 0.0028048550115272047 0.007088802005288282 0.006987669182898469 0.003537967694611753 0.00018810612290600347 -6.172874579763246e-6 0.0005777086080681858 -1.0908301767724102e-6 0.00020949733791251427 -3.3584819686578726e-7 0.00011628369536830895 2.6271594870267215e-7 6.786724665321618e-5 5.156091106102347e-7 3.9362098024395926e-5 5.029200520715194e-7 2.4405365712544796e-5 3.659460374701509e-7 1.2572738352964572e-5 3.523337268289536e-7 2.6561635185437266e-7 1.060782662390728e-6 6.503340391813411e-7 
0.065 0.0013329191750417052 0.005700562754874447 0.008167334601427018 0.005470677076423614 0.0005398826089470041 -6.473342101590007e-6 0.0006644483614769419 -7.839949383485825e-7 0.00023695886942437473 -2.980524994020996e-7 0.00013393275522240004 2.719720851741131e-7 7.983532064300206e-5 5.508529125734535e-7 4.5874805984231614e-5 5.514104994738247e-7 2.7651568076844093e-5 4.980711853776144e-7 1.8660271142138135e-5 3.5808304405405417e-7 6.533720957822007e-6 1.1843589892119406e-5 8.05505310002083e-6 7.542657612207015e-7 
0.075 0.003659406296788875 0.008447217418442593 0.007916386857384234 0.0013248750005318477 -6.585909728120884e-6 0.000786833775166351 -2.942913715888243e-7 0.0002736149755113836 -2.2935286095445914e-7 0.0001565546562638711 2.9151206919295763e-7 9.423088448103003e-5 5.837919223695498e-7 5.395044772719981e-5 5.646429640499386e-7 3.19594437957267e-5 5.089711108493709e-7 2.026682662881001e-5 5.516042714023947e-7 2.0172872801878564e-5 1.8290990089279676e-5 7.471124326921557e-6 5.528322770491899e-7 2.486156414419072e-7 
0.085 0.007481138414132046 0.010666398103778042 0.0029211071915410383 -6.3509919732539916e-6 0.0009824726703298306 4.852450596610873e-7 0.00032708226580893695 -1.7808809209761932e-7 0.00018818328228242852 3.0627033772870436e-7 0.00011350138663655704 6.345884910244739e-7 6.385887703566363e-5 5.764708287196154e-7 3.737944669153281e-5 4.663103892760679e-7 2.3766111346293584e-5 4.984177142230008e-7 1.6770519188013074e-5 4.860500545386746e-7 3.450816238662058e-8 3.795246709446614e-7 3.638295899882675e-7 2.615918954541885e-7 
0.095 0.013722892714694655 0.006078481371779489 -6.539469669161052e-6 0.0013325269201674582 1.6172472835636158e-6 0.0004171183448164575 -2.681501584797172e-7 0.00023568176316101993 2.305988229008146e-7 0.0001417217423435718 7.063204850467071e-7 7.754150196651104e-5 6.037842206611956e-7 4.3712057910853776e-5 3.895861823170543e-7 2.8449412099741543e-5 4.1686136237231546e-7 1.9081767146359996e-5 4.396004090698405e-7 6.91190680636012e-6 5.757755428625964e-7 4.2592053042392406e-8 5.92573203322315e-7 -1.0099413657801981e-7 
0.105 0.013735605200129768 -1.8419814381892205e-5 0.0020699976114838814 3.2665288778781568e-6 0.0005935326311215189 -9.124385588884718e-7 0.0003157400089697617 -1.1083683554020517e-7 0.00018636755950067845 7.560168008483958e-7 9.847172215523919e-5 6.60485099056997e-7 5.190573095587387e-5 2.808627627234097e-7 3.410772795059777e-5 2.793343871693773e-7 2.313449972507221e-5 3.970818625532248e-7 1.1615327759225739e-5 5.672003808662339e-7 2.609664550492699e-6 6.557560233415457e-7 -5.770291235694463e-8 4.311963611690339e-7 
0.11499999999999999 0.06243852554588111 0.011182641127014835 -2.240183543246281e-6 0.0009741956540867687 -2.187432683448923e-6 0.00048246909107727736 -1.316561620986166e-6 0.0002630343744306884 6.943828643684951e-7 0.00013456470728378993 7.728012148458107e-7 6.322926170515272e-5 1.1477220697201046e-7 4.153254540262185e-5 9.596999421150392e-8 2.8777201890069752e-5 2.7042263483015045e-7 1.6544458842316972e-5 4.974779970211068e-7 6.264772535113523e-6 6.67520193857647e-7 4.162942420717384e-7 5.730738075149732e-7 -2.9237602634096804e-7 
0.125 0.18341250931692704 0.07403003646417636 0.0168853035481933 0.0015700502112592392 0.0010946214970394743 -3.9358315519146155e-6 0.0004212017443739534 -6.121987182602581e-8 0.00020259382302448064 1.0634626240496776e-6 8.103276179672339e-5 -1.8395133879675618e-7 5.186947072231756e-5 -1.8994674182333266e-7 3.65495911433067e-5 6.883888482167458e-8 2.2894848678767834e-5 3.8451942989815684e-7 1.0683931177484749e-5 6.04894535062041e-7 2.1561763073428683e-6 6.821565008582843e-7 -2.578408083833613e-7 4.5811003220042057e-7 
0.135 0.4337502504015938 0.20779790297120182 0.08740723562489956 0.02332241930080646 0.003379573971944096 0.0014385129159916058 -3.797091483251358e-6 0.0003419612026578291 1.9831259680854613e-6 0.0001116849576128585 -7.71036890953071e-7 6.871931588191011e-5 -6.806014234210208e-7 4.72813482784435e-5 -2.342124417992848e-7 3.1601943521408706e-5 1.998245477993852e-7 1.65304536075105e-5 5.154806672036079e-7 5.15919484322304e-6 6.53886055081176e-7 -1.9561069829012226e-7 4.993973488676183e-7 -3.6938741241124284e-7 
0.145 0.9213216595996107 0.48098923083885886 0.23440846951551922 0.1021773456395403 0.030629439593033707 0.005666061847811599 0.001992073105198727 1.5151440638586089e-6 0.0001302228908847344 -1.2377548602704978e-6 0.00010806984452208586 -1.5220713183751455e-6 6.393194276388587e-5 -7.409965138824217e-7 4.337798706251239e-5 -4.482893627708387e-8 2.5232811946581237e-5 3.6399645041260316e-7 9.179626550978256e-6 5.510681704712231e-7 9.309627186065549e-7 5.256415766872026e-7 -3.7689032356710665e-7 4.348970151016318e-7 
0.155 1.7545342867421103 1.0027008712970116 0.531666534066068 0.2633439747043659 0.1183909179673378 0.03892378704379081 0.008548401994132142 0.002884578673776261 0.00045158342286371993 0.00020865612212967507 -2.1146831954152803e-6 0.00011020922442620375 -1.7045743609688836e-6 5.965034031806373e-5 -4.4199007351764137e-7 3.7441104851733344e-5 2.2042734086039246e-7 1.6281761800336072e-5 4.22931923732767e-7 2.8290057129065843e-6 4.833641202843953e-7 -4.015651896847384e-7 3.707173515702603e-7 -3.6356908620846506e-7 
0.165 2.99538463874012 1.8734498936238155 1.0878882165869845 0.5858420283203122 0.29471499513767935 0.13609748617538142 0.0482478061883482 0.012065182293465211 0.0038812945250355467 0.0008456119648069015 0.00031945821987067625 -2.5659869419157252e-6 0.00010960592396277611 -1.4321639731020193e-6 5.215609564407668e-5 6.401977864934488e-8 2.6748232601227608e-5 3.3567024259445986e-7 7.559447538107349e-6 3.3577805388040026e-7 -3.504073333061722e-7 1.9482333003806307e-7 -3.969962973892618e-7 3.5010016444063374e-7 
0.175 4.5839354087373945 3.1363595641995907 1.9942088209165019 1.176682480806677 0.6435531825686609 0.32864216015583575 0.15537171958677418 0.058613502756703434 0.016244406397784808 0.005125716041611038 0.0012995903919401372 0.00047047130144134766 -2.7604057449125835e-6 0.00010189777799004315 -6.571416942720287e-7 3.474796217573916e-5 3.8341722223382557e-7 1.5209883130762065e-5 2.0233382681984768e-7 1.9774386452722434e-6 1.2525239468101808e-7 -5.50203430683743e-7 1.209720431087028e-7 -1.9082295465988608e-7 
0.185 6.285573507633835 4.701087855611252 3.2736464442422877 2.1162026571768426 1.2688352918717456 0.7048086476961125 0.36524507613489327 0.17631310579987572 0.07009130532056036 0.021174908740540562 0.006705498300995294 0.0018536482616328832 0.0006688616386244482 -2.4123238607631076e-6 7.611257543775618e-5 9.910166415792732e-8 9.61277092644897e-6 2.7700243697111396e-7 8.69445743342215e-6 -8.01766903953463e-8 -1.6945341440796624e-7 -2.1291267572240945e-7 1.0097018787367205e-6 3.7477596460250284e-7 
0.19499999999999998 7.706114495072086 6.287613824858443 4.805132882451164 3.406286971145361 2.2387855568236037 1.3640515406171227 0.7695841838000174 0.4046337044946358 0.19902317998879757 0.08273126061236007 0.02690460343183665 0.008682404462741124 0.0025481312293567683 0.0009367092254826967 4.694518383622018e-7 -3.1233230242790413e-6 7.591657773991026e-7 5.411336394831132e-6 5.289577600800857e-8 3.5776779987888897e-6 -5.611808303641885e-7 4.027241654329557e-6 -2.1329436508026392e-7 2.0737095885944856e-7 
0.205 8.241255459253747 7.268836663622086 6.264096108744314 4.895348571475306 3.5333628170851283 2.3612830111085477 1.4619910610137798 0.8378201228339235 0.4469051503933301 0.22360857612417018 0.09658777320880252 0.03347723174053616 0.011110307273280847 0.003415446419865586 0.0013483592644730497 0.00019180699785861354 -1.3146354249779155e-6 3.7525856176785777e-7 -5.879289671534456e-7 -1.4640243761222804e-6 1.2814911045527528e-5 -4.788742056431421e-7 4.781862666459243e-6 6.921667006914989e-7 
0.215 7.660831019870564 6.998827678607922 6.927117153421783 6.219713725640627 4.971360756143901 3.654019465353557 2.483001875710653 1.562271297443132 0.9094194907103719 0.49214021792349516 0.2501791232517577 0.11172070618058068 0.04093461552090775 0.014037235090401477 0.004453225376390866 0.001762528328902663 0.00038059316767018875 1.2783432220327823e-6 -2.4159973482321823e-6 1.916712031467451e-5 -1.0650341251495013e-6 1.2907050774794027e-5 -3.7123107868991534e-7 6.60466598122536e-7 
0.22499999999999998 6.987886042434329 6.249826409323276 6.123275377861838 6.635268816445058 6.1580279352017495 5.033083735815831 3.767485154287889 2.603241257411334 1.6644710427236091 0.9842467773611524 0.5404000420408508 0.2788456597777752 0.12819602504955807 0.049318694917767227 0.01750797543324358 0.005714785491508492 0.002242583855471608 0.0006460318642511481 9.52214566990071e-5 -1.9327603448899763e-6 1.7385438681673422e-5 -7.361115964173159e-7 8.516265780956784e-6 1.2430696308234068e-6 
0.235 6.288114685345793 6.255465336548108 5.034548311839675 5.505072194456892 6.371225444537129 6.081831662783867 5.080665145969053 3.8730847340244554 2.7213037322939178 1.7681351095000943 1.0621274082035483 0.5917228646157343 0.30971766546906554 0.14608592072083817 0.05867305440543876 0.021580352007771968 0.007258161784698793 0.002788620726502846 0.0008951548539322136 0.00019140689255876722 -1.377767595974952e-6 3.086947450220076e-6 -7.193509196298797e-7 1.6072714750705458e-6 
0.245 5.01228576403007 6.453276361653583 5.2624640714192354 4.089904719659345 5.053356413516346 6.124631316196998 5.993430449809097 5.114441273919857 3.970248960148636 2.8365064296838103 1.8727798449294397 1.1428480845089721 0.6461211071619999 0.34290057440906896 0.16546839449229486 0.06904052676470745 0.02629834487046126 0.009127395309418323 0.0034501579005970923 0.001180744404719004 0.0003259894650558745 3.59942279223955e-5 -5.927145819940513e-7 2.2380254054502058e-6 
0.25500000000000006 3.3908249328630182 5.760339016312253 6.161627858291043 4.206414140411852 3.4110886401155502 4.705656289975791 5.8906689421853375 5.8948114830870635 5.134900830670592 4.058519858492667 2.948191650288208 1.9778993329548382 1.226157882352102 0.7035787786787544 0.3784929320180369 0.18642708165172275 0.08046648016712282 0.03170328289616186 0.011372303068371255 0.004265873868287235 0.001508518030258121 0.0004757650214113002 8.749266166101482e-5 3.4218498163674296e-6 
0.265 2.0633533489186 4.216100116486857 6.218355321566305 5.5031305626790665 3.240006368098594 2.9482912012613127 4.42352212006436 5.6670940489292905 5.787734855269304 5.142654413387227 4.137552702926453 3.055736677826002 2.0829721216269093 1.3117701688240346 0.7640493772898816 0.4165834131785278 0.20905032226427256 0.09299974349027251 0.0378329105644986 0.014034844935272017 0.0052671679490166184 0.0018910335326362618 0.000642729983074599 0.000194739819763326 
0.275 1.1282922989615962 2.719092090930797 5.013226460190816 6.303404878819836 4.6180187950839375 2.452129185814958 2.6394348796591793 4.184548572479955 5.452845829714707 5.6737804739291855 5.138407801252541 4.207115073173814 3.1585625595127538 2.187468316958138 1.3993652702239392 0.8274542808649569 0.45724775230248027 0.23342991192420287 0.10669373850975584 0.044723227301516524 0.017155180151950597 0.006490511689707891 0.0023470448363859323 0.0007923744573143116 
0.285 0.5494181907071213 1.5648253113286696 3.4707070091379015 5.660817585015206 6.008388496823254 3.6572809813199796 1.869783066906845 2.4304279385551633 3.9757912892987504 5.247397307033862 5.554372321378392 5.1229381398404215 4.267083429689201 3.256141633659366 2.2908568394078914 1.4885938666818939 0.8936817372140977 0.5005457937743583 0.25965957845184484 0.1216073362015852 0.05240944412480994 0.020770203584105078 0.007972891539506644 0.0028995276148525897 
0.29500000000000004 0.23932861424134003 0.7957975897351567 2.1198609566003697 4.25919167679563 6.049573646059332 5.395735505844075 2.748978672909532 1.4751224673202092 2.282343420545359 3.7895682289095607 5.05045128747167 5.430792113015102 5.097072589474233 4.317437613162039 3.348003686082903 2.3926126441872015 1.5790810536676363 0.9625864665270139 0.5465184701755786 0.2878328295432394 0.1378054489054323 0.0609276201174876 0.024913461253741255 0.009751686631357444 
0.305 0.09287522417695745 0.3593144372849487 1.1349226790838223 2.7872371180127518 4.995632198485546 6.112228064535373 4.574332580407179 1.9779429634077523 1.2276815003606865 2.170455795167028 3.6210891518987687 4.861798597550083 5.304188446391649 5.061669289939337 4.358253676852862 3.433740658819763 2.4922237288525513 1.670430934703893 1.0339899555644292 0.5951851800780358 0.31804043925263403 0.1553587462201298 0.07031617424156193 0.029615603916455624 
0.31500000000000006 0.03202522894235936 0.1433550945403465 0.5349952856835187 1.584293493104049 3.535006564351077 5.57819291486366 5.840071102051765 3.6689030039037775 1.3813416170162591 1.0829433778964188 2.080311423284733 3.4671839806568934 4.681253121399822 5.175584334086441 5.017600581158231 4.389695448206434 3.513009891868207 2.5891977509575512 1.7622317048533354 1.107681421262722 0.6465414980846357 0.35036798242393435 0.1743429437979553 0.0806172728444837 
0.325 0.009790682738101877 0.050295656478317914 0.2211087397018653 0.7858533528458398 2.1516922229490154 4.302065652694702 5.916648425806209 5.2819588783851765 2.791429422709128 0.9571730557067157 1.003173721077564 2.003863246555465 3.325625776471667 4.50862347628316 5.045884384172498 4.965738442127312 4.412005185927718 3.585535928958013 2.683068105718667 1.854061055778992 1.1834194623586525 0.7005571792671309 0.38489325544278163 0.19483778613237648 
0.335 0.0026841122551598748 0.015475467171813511 0.07959213050581929 0.3390775805423636 1.1323674388839717 2.82678567064862 5.003817405387444 5.955806422006106 4.528206535637502 2.0219508665423747 0.6792398177574075 0.9610842756433228 1.9367003158891098 3.1947635726613584 4.343702254326468 4.915882110012256 4.906942082600038 4.425493680381244 3.6511109464916878 2.7733993254054528 1.9454917520746264 1.2609344124471495 0.7571746685846087 0.4216838061485875 
0.345 0.0006994767658882392 0.004251745515523788 0.024809690920441375 0.12630373297118158 0.5142149143874929 1.5913590333362988 3.574129127541365 5.547376470752169 5.689562809096134 3.686155703315629 1.4018728052206846 0.5119766481288418 0.9390948818657578 1.8763581723584832 3.0733166557141773 4.186263644871567 4.786267481817875 4.8420476006676525 4.430530103677248 3.709593907354399 2.859791710944301 2.0360972470614613 1.3399313430763922 0.8163081167277539 
0.35500000000000004 1.578561110038984e-6 0.0009716439244562489 0.00680252534171269 0.04025404289001887 0.19991326038957527 0.7667963856895168 2.1689815460436632 4.331367299610772 5.852512002214929 5.161216413417419 2.8556848916744335 0.9383295473100277 0.4210136507320541 0.9268835116534615 1.8213843881536567 2.9602546653507327 4.03606494133128 4.657634674379664 4.771859587213426 4.427531885063843 3.760908579320251 2.9418851175135785 2.1254571291690145 1.4200935428083623 
0.365 2.2489687066546554e-5 1.3967841041781504e-6 0.0015312135345462233 0.011060038052116729 0.06577999152458502 0.3138248670409735 1.1179290805685989 2.852664873378169 5.015580873381122 5.871553284789048 4.450827692999119 2.1115439620205243 0.6149852215067414 0.37852095335012964 0.9188670254264182 1.770852299554272 2.854724701271958 3.8928496979118896 4.530489901931645 4.697144536424855 4.416954844941973 3.8050405620879246 3.019361841168987 2.2131622572677654 
0.37500000000000006 1.5190255403443181e-5 -1.2638556078168467e-5 1.2369074002885339e-5 0.002461631925491578 0.018270798952848936 0.1076787881755561 0.48575672887314963 1.5846462830030206 3.6047954470235517 5.537920664386089 5.601456621543717 3.6546576893010245 1.4959336386490725 0.4040385219487113 0.36450102333863754 0.9122667098165496 1.7241166021220884 2.7560050806803242 3.756351416106278 4.405259215354884 4.618625898620118 4.399283773729895 3.8420335065565214 3.091948651010955 
0.38499999999999995 1.8480411915176853e-6 7.16636621202367e-5 -9.172865263369634e-7 0.0002000837821056721 0.004166460613338075 0.030644097324801934 0.1754780782950262 0.7370586785086387 2.1726896967913656 4.36164046077078 5.823069022375263 5.084057450336714 2.863691855875103 1.0207179301789968 0.2757371655457521 0.3658308518823303 0.9058364495855783 1.680691972144176 2.6634747627700377 3.626297201901344 4.28229614173593 4.536980603203769 4.375023613261443 3.8719847206539892 
0.395 1.0417165217241342e-6 4.447635955709406e-7 9.676403636255625e-5 -1.6126941094173064e-6 0.0005098283136049583 0.0071087376035131045 0.05184892282142379 0.28291942008320137 1.0901242196020133 2.8683762679328333 5.04012139015732 5.827531954742637 4.3947934013722465 2.1475226231787894 0.6757372969421744 0.2040274518875408 0.37451967503394873 0.8991083291724487 1.6401920614074736 2.576592323096107 3.5024111258312467 4.161889067583061 4.452836878178968 4.344691337206538 
0.40499999999999997 1.2215814769022532e-6 4.802902416230215e-6 2.6472435493696267e-7 7.8416371701584e-5 -1.3406759938328072e-6 0.001062067546944278 0.012296542318904202 0.0878497967553015 0.4485321815289976 1.5632379629131519 3.6323736580107333 5.552410421434461 5.550646562413643 3.6240747804428812 1.5470063405155863 0.43886815587915806 0.16876558262264282 0.3860207855837551 0.891978583213469 1.6022976020853947 2.494880960225453 3.384417173027801 4.044268286388819 4.3667731849410405 
0.41500000000000004 -9.739339829843013e-7 1.515325724057645e-6 -8.26840432493342e-7 2.726452277487801e-7 3.6980028858546454e-5 1.098962584128449e-6 0.0020182800651954123 0.021519327760412873 0.14797344795893846 0.6951079291094542 2.162950852256378 4.398874212128623 5.825000030472387 5.034577205878929 2.8575453521836853 1.0755162908762033 0.28452211338404426 0.1556996499911918 0.39792374093959393 0.8844949572879022 1.566738556094338 2.41791744455525 3.2720417493304543 3.929612649719389 
0.425 3.280826232302664e-6 -2.980351136846679e-6 3.7777646326713626e-6 -4.548208393760633e-6 4.377468673395085e-6 -5.429903699935568e-6 9.960493363783685e-6 0.003687035059383873 0.03793269698421486 0.24613046182743797 1.0471334823351968 2.875447048526044 5.082718888049181 5.816517269313847 4.353418286201895 2.1610621298053587 0.7258878505358776 0.18911653108618487 0.1554054814432448 0.4090619605068058 0.87675458285599 1.533283192171309 2.3453237263464572 3.165015751746156 
0.43500000000000005 -2.8428764591113126e-6 3.342808578814943e-6 -3.241268024594887e-6 3.5918112750114167e-6 -4.840555471426547e-6 7.267310856698059e-6 -2.566441374522721e-6 0.00025427972180063624 0.006917501964578271 0.06694760554814289 0.4016779838246938 1.5253854110783438 3.659881192761162 5.594407598650439 5.528366924942206 3.595238838256899 1.5737020603240206 0.4792559020856564 0.13360246656020336 0.1619774124212411 0.4189535825378097 0.8688588937590644 1.5017307504338178 2.2767603919382826 
0.44499999999999995 1.1426488014890795e-6 -7.89746617841508e-7 9.638507627880016e-7 -6.245437964534639e-7 -1.4151329955948422e-7 3.188701603370342e-6 4.714729291543235e-5 -2.2055420303458695e-6 0.0006486119875940763 0.01295778525555089 0.11739038032733684 0.6392491812990263 2.1386693590356725 4.447385349499815 5.859632211845063 5.0044852921913545 2.8430276598073227 1.1087631151548853 0.31277847228487926 0.10392004058730692 0.1718765446459826 0.42747257125845156 0.8608963451776596 1.4719061116344831 
0.455 6.126384814817559e-7 -4.0015806957068023e-7 7.206944646100111e-7 -5.5961124020322e-7 6.017961727035337e-7 1.9215687855136943e-6 3.6537510903107695e-7 3.6194311361275114e-5 -1.6600246574051403e-6 0.0014143600144793551 0.024277654530040996 0.20298971154164283 0.9864096770713562 2.8741973512185 5.148497106063889 5.837543220250843 4.320212305217016 2.160224282158776 0.7601307865152274 0.20480512497245773 0.09035428621693258 0.18306567638720414 0.434664814255491 0.8529378308021853 
0.46499999999999997 -1.5514359584349602e-6 1.7709900331603842e-6 -1.5419172692560795e-6 1.8681581978857026e-6 -1.5028962368872356e-6 3.697382679928099e-6 -1.5347659338728337e-6 9.423031480972066e-7 1.0736841424404883e-5 2.67417304706391e-7 0.0029387537509347004 0.0453373965450094 0.343756710491991 1.4680660221175952 3.689838274218709 5.669048094800639 5.531653577312568 3.5640643000007333 1.5840988224950348 0.5104876739208094 0.13743538437994202 0.08651589807216276 0.19441945042239978 0.44064980700435646 
0.47500000000000003 2.07077963726085e-6 -2.0115198883950344e-6 2.4825957237444712e-6 -2.453919067989599e-6 3.6387331845549875e-6 -2.490821766855042e-6 5.6094197212544494e-6 -7.176882953251543e-6 8.173506779469292e-6 -9.808208381936745e-6 9.883405149412744e-6 0.0059461718051935855 0.08388300212179636 0.5665353491631006 2.097314382706698 4.512412884486569 5.9310605218937456 4.989398461561628 2.818471693499941 1.1269359033811412 0.3385482858216789 0.09716056254209758 0.08835491887183543 0.20534773837439496 
0.485 -1.3834543214578249e-6 1.517319784963625e-6 -1.2612851128541297e-6 1.7090011726530324e-6 -8.306773587561656e-7 2.4683806938968073e-6 -2.494241244099804e-7 1.5290169095866918e-5 6.441095305991656e-7 3.8799630857179815e-5 6.220584417362951e-7 0.00019092502163550393 0.012123212996318408 0.1528382692993952 0.9032237914054206 2.8641782593489493 5.245295869290713 5.892518797839749 4.290196203964992 2.1453559461296225 0.7823948874648207 0.22394598549356387 0.07443149476868026 0.09337272348853036 
0.49500000000000005 6.488214159081768e-7 -4.934397473087271e-7 6.258599217546547e-7 9.417235238146082e-8 6.11587336394985e-7 1.3610425399993714e-6 5.599017115611241e-6 2.035373402372448e-7 1.5133715069743509e-5 8.963452614689504e-7 6.04068625422588e-5 4.073343563490428e-8 0.0005238468557490408 0.024480894881272676 0.2723900348208761 1.3852322662510517 3.7258291204549305 5.785679649264011 5.559336111146101 3.52594792267044 1.5798975800689348 0.5335564380183243 0.14969327174013616 0.06281159961084504 
0.5050000000000001 1.8324431204190528e-7 1.5724415524114195e-6 3.2209515389049204e-7 3.518085848574874e-7 6.186432782500847e-7 1.0104607522671422e-6 1.3554533892859433e-7 6.84677805618851e-6 4.363292275232078e-7 1.5357981905314566e-5 7.875187162977026e-7 4.848783892413659e-5 -1.1703545216290578e-7 0.001238801465529727 0.048881181486174236 0.47168136223643886 2.0332690182356496 4.6032446091320605 6.047964727704348 4.984880372232375 2.7805596982434 1.1323257686444783 0.35990680060763586 0.10284394699736693 
0.515 5.6560379079959033e-8 1.3245351907290037e-8 2.892479449424605e-7 3.3642293150500796e-7 8.082285007384414e-7 6.720880285247463e-7 4.587545161869981e-6 3.749421426113564e-7 8.663379492761768e-6 5.854226497233744e-7 9.647294898010306e-6 6.728409661458518e-7 2.1185074718533398e-5 7.68261581868962e-7 0.0028169471403055243 0.09603636959130261 0.7884597416768131 2.843571915400106 5.388525685290125 5.986550044632265 4.256529793918205 2.1149918188997634 0.7948341476183517 0.2419689253358161 
0.525 2.184786219126822e-7 -1.3391410079357374e-7 5.182564644361926e-7 2.2182774714329945e-8 1.258634947350415e-6 5.982139583173007e-6 5.61643888081359e-7 5.774566526003683e-6 4.946170128203656e-7 1.1510567928712037e-5 1.0616943504470483e-6 -9.5643297004077e-7 1.7989983098695705e-6 -2.707241099917171e-6 4.13805068084569e-6 0.006378853924809708 0.1845648124962692 1.2644789258240254 3.774528685161592 5.96395358680179 5.610259328544409 3.4734947090343296 1.5615025736913053 0.5499055049383587 
0.5349999999999999 -1.9639963045638142e-7 3.2615089117947124e-7 4.0024183706882654e-8 5.740258060766071e-7 5.756661080171064e-7 5.015692936937571e-7 7.865886766337139e-6 5.770558959708808e-7 9.239300241060174e-6 6.134694878609168e-7 2.6245612885712928e-5 3.174844339711314e-5 2.8524656030780304e-5 4.083481288290683e-5 3.375976268629212e-5 0.00010679292673475282 0.01449495852954793 0.34456698607481784 1.9345553107892755 4.739811295177565 6.229391150848243 4.982431736997066 2.72357448710538 1.1266696422546425 
0.545 2.717685313770313e-7 -1.0662024294320286e-7 4.573833305913759e-7 2.2119996144552394e-7 8.006912150123301e-7 4.097517942693507e-6 5.834431667395973e-7 9.28614967166683e-6 5.717132881043543e-7 1.5929015492516154e-5 2.550554402012614e-7 2.0817324249784372e-5 3.4456906002804447e-5 3.895684354477454e-5 5.416236423675183e-5 4.0463382457254365e-5 0.000231234982026908 0.03264363959257491 0.6203723171005995 2.809427177311396 5.6138517790610045 6.130654858173341 4.2051258248813435 2.0667584370843386 
0.555 -3.129758186556225e-7 4.982549057586452e-7 -1.408007739426339e-7 8.393464390318503e-7 3.6134782310174706e-6 6.711584423315688e-7 4.881851094293982e-6 5.703268010637252e-7 1.3200854039665264e-5 4.324526860308847e-7 1.5757285837323786e-5 2.864912257080632e-9 1.4948687411661318e-5 2.869653917506477e-5 3.7015366487549994e-5 5.097327031829482e-5 4.8452426348139996e-5 0.0003780957529613861 0.07232813253967643 1.0693728079956408 3.856419631647634 6.2521212907019095 5.6795616954590615 3.3918017198141235 
0.565 4.3574265784149246e-7 -2.4523926008153656e-7 6.35903279284835e-7 1.3981209206971774e-6 6.735730663173529e-7 4.345863583091864e-6 5.811681247358536e-7 7.380452541128134e-6 4.780209296917273e-7 1.8705180110378805e-5 9.624815927762598e-6 2.30665391774004e-5 6.27809693771672e-8 4.5442409709293974e-7 2.155584887019238e-7 5.858105836141145e-7 1.347712873071838e-6 3.039958489034489e-5 0.0004744530304104551 0.15627235545390541 1.752873839408933 4.9855796979754885 6.5235183875510945 4.957278337930684 
0.575 -2.728637064127598e-7 4.902996159246442e-7 -1.053643189407108e-7 5.861635090015967e-7 2.4557094267017127e-6 5.779839714421722e-7 6.034059534624765e-6 4.6130143578713284e-7 1.017060315881515e-5 2.548264646604764e-7 1.3794968764210044e-5 2.8949863199495725e-7 1.9910616020968113e-5 8.516730522645927e-7 5.855825040363208e-7 4.943458844748963e-7 2.9895511797334816e-6 -2.9596128500643942e-6 5.277017124942669e-5 0.00038065440349961677 0.3259094166994116 2.716340984667806 6.04955644457544 6.347415280539092 
0.5850000000000001 4.119701427652417e-7 -1.5111621002661998e-7 5.115171107348973e-7 -1.5814494791869269e-7 5.775938798996622e-7 4.784238165507336e-6 4.894894702430928e-7 7.0731312445260756e-6 2.1573462642232675e-7 1.182619147087742e-5 4.343607772614756e-7 1.92263892864911e-5 3.1243068038299196e-7 2.051783654181136e-6 -2.264861304101043e-6 5.54356056566604e-6 -1.9419751496338802e-6 3.520304484224421e-5 -1.6241171056034093e-6 4.8732114955483616e-5 1.0086488487319467e-6 0.6495114084177446 3.9619784054006133 6.86175341536098 
0.595 -1.3695806823713075e-7 4.595568989072688e-7 -1.170969849079509e-7 3.3246893044546855e-7 -1.447805669162151e-7 6.874818901584214e-7 5.215662220030205e-6 1.2739105513200934e-7 1.248610942245826e-5 3.417700488529728e-7 1.333292354874983e-5 5.272746835503772e-7 1.0181681133402884e-6 1.484706046333325e-6 -2.1342822783919487e-6 5.24873717726651e-6 9.042694279045243e-5 -2.391733700739078e-7 -1.655552565724876e-6 -1.4984732674312717e-6 1.0132061128249534e-6 -1.2227994224817129e-8 1.317302836678393 5.510561624202602 
0.605 8.913846528957325e-7 -3.8841992180000664e-7 5.054182149656519e-7 -8.880169959964027e-8 -3.6556538740139394e-7 9.323849803242687e-7 8.673996852235133e-6 2.205158192017384e-5 9.202883454752751e-8 1.4135821380249e-5 9.168061628991343e-7 -5.467735075576248e-7 3.698195626795041e-6 -1.5726935900979306e-6 1.045777622246842e-6 -1.7004841524692962e-7 3.975581698155602e-6 0.0006692883523490571 0.002419513284840553 0.008160202225533923 0.029184761749556122 0.11021183139083442 1.0888301024691849e-8 4.345240270538551 
0.6149999999999999 8.116543936086129e-7 5.901705113994668e-6 -1.939803581706232e-8 1.0317203405247211e-5 1.413493265204393e-5 -1.7316380089278487e-7 4.394148308048797e-7 4.0858183943375675e-7 3.223977954571117e-5 -3.6322415120125864e-7 6.964408728969002e-7 3.175046712306992e-7 2.6977510538960144e-6 0.00012609576061572373 0.0004370782647269435 0.0013356560148494712 0.00421933943011855 0.012080623899858752 0.035546673222481964 0.10585804834352389 0.312683798142915 0.8909872141308975 4.107558046741645 7.643239062138707 
0.6250000000000001 1.421341484959815e-6 -9.32491006001737e-8 1.693218785982155e-5 -3.797769354882798e-7 1.3873020834594216e-7 3.703567454511306e-5 1.0504679809510272e-5 -5.494043836193341e-7 1.1826431428781092e-6 9.661772030287574e-5 0.0001611944563258117 0.00029455335229535383 0.000776442995003711 0.0020160961413616765 0.005410170344883745 0.014558770843595397 0.03830537823849608 0.10190008636423573 0.27160897919109867 0.7223351716948953 1.9317694504669736 5.299650065951433 7.889153442343397 7.5457504656206185 
0.635 1.916654298467213e-6 1.4616069322974075e-5 -3.954072177591184e-7 4.522164822156325e-5 6.278941370904375e-5 -1.4916192828421868e-7 7.633211354842861e-5 0.00019249197932614572 0.00032067995523211166 0.0004616263557489348 0.0009982544024071953 0.0025492164527148964 0.006330554282437133 0.01564537948060278 0.03834646277691974 0.09322683824933051 0.22684624021772942 0.5474561419926013 1.2993487090556748 2.9843459117338083 6.162510443220121 7.809912791385484 6.970042082944017 5.939597831348506 
0.645 3.1609238406414553e-6 -4.4579806182274903e-7 4.2841270147462836e-5 -1.0538168152452072e-6 9.974588779395298e-7 0.00024488483262744085 0.00043204903113065697 0.0006509016748209077 0.0012195519293069159 0.002895137914695541 0.006922484427700605 0.01603547178949421 0.03679460615718013 0.08374935103329254 0.18922731508115312 0.42397653212131736 0.9317086344531798 1.979457896575087 3.9406455781777594 6.696923163504727 7.5127526310300645 6.402967311320938 5.4340153202856865 4.269199495984292 
0.6549999999999999 2.7542593864469944e-6 2.979060396407886e-5 4.4369200644014256e-5 0.00024040513109563648 0.0006012328572666372 0.0008462842943648356 0.0014566167135038593 0.003148344389559217 0.0072115842806788 0.01598929111110908 0.03467254791178383 0.0746051035129801 0.15917028716387283 0.33588788427466765 0.6968781052680912 1.4033698748801238 2.692113833399435 4.731868593234374 6.942661516171671 7.089267685920773 5.876397401665986 4.983944727288847 3.860689056606189 2.7379952911769285 
0.665 0.00013653587129736295 0.00025446182279201864 0.0006173937604862833 0.001087576518150142 0.0016796969303972827 0.0033678445875683907 0.00731043273659057 0.015619222640666609 0.03241318232848576 0.06640452710635285 0.13504794061108258 0.27164141420275123 0.5376925391812911 1.038447061919055 1.929258841303514 3.374379050590874 5.326760235901197 6.958035551485018 6.608930108401519 5.402631334338313 4.579076544994316 3.48716134055942 2.4336238676108923 1.5733763206663853 
0.675 0.0005669122938311579 0.0011774433163872378 0.0019890826830406823 0.0035372400272825613 0.007324933122596186 0.015060099052258483 0.030146621382770036 0.05928286847975301 0.11562079959828925 0.2234200585446373 0.4254032237704003 0.79294824889969 1.4327321209916506 2.4718773152307514 3.9788739561983357 5.723711588170275 6.804877449474539 6.11930336972143 4.982135735692656 4.20963044976632 3.1433603804719983 2.1583053614867715 1.3745156075479261 0.8104616590566321 
0.6849999999999999 0.002166865233934191 0.0038388618173970874 0.007264616346492963 0.014453241449879809 0.027953620575910488 0.05311207065607466 0.09990721066865227 0.1864027818058331 0.34342790795566347 0.6209797597731428 1.094037592703882 1.8582718434663241 2.9960341792249814 4.476289382153448 5.940888682889325 6.5393711685954 5.649536648479072 4.609141929448541 3.867555881039189 2.825846761269543 1.9095235296015307 1.197951879465045 0.6958798556592647 0.37439587119655415 
0.695 0.007407246684714449 0.013807407414260316 0.025937272798316605 0.04772804032966273 0.08705237160735751 0.15750066989837797 0.2819084889245511 0.49646435731941513 0.854951236481672 1.4287493580764188 2.2918096657300544 3.473235992199835 4.854024752146308 6.007118472274075 6.20766381278788 5.214863620115617 4.275327641790059 3.546894764176408 2.5324776092171204 1.6852104712588494 1.041540556438586 0.5960528312155863 0.31596897964233434 0.15501869676908955 
0.7050000000000001 0.02404176745367931 0.04304487666441416 0.07635461356054683 0.13455932310703012 0.23474852605089536 0.40380874323907906 0.6812629969275911 1.1204225382038246 1.7822101537138795 2.711516864361335 3.883723556993483 5.112712944737927 5.9548322325647876 5.844751591028861 4.820863338024912 3.9720492688485183 3.24369585904808 2.2619425753334004 1.4835362922669248 0.9032886090808998 0.5091043050046613 0.26503329774181816 0.12343105649453255 0.0532424493732342 
0.715 0.06730768996147328 0.11600154186159782 0.19794264887052943 0.33334107531902757 0.5519370003623655 0.8940020089759104 1.4079987812902401 2.1389052672106947 3.0992422142745117 4.216590455611971 5.26208217481511 5.815341987278657 5.475266463391649 4.466963214961495 3.6915756528488184 2.9557105706764495 2.0133889440748303 1.3027876067606208 0.7813528792676052 0.43346985354193285 0.22108698297984272 0.09886253281334947 0.039861160567967666 0.01778341552974537 
0.725 0.16874602476062628 0.27879273488316964 0.4536476628661883 0.7242536273230585 1.1287900333199752 1.7069886754176236 2.4843970390091368 3.4416798876130015 4.468643659194897 5.317103023386154 5.616153216265195 5.115147604432066 4.1490807123626965 3.427673800652232 2.682002510802159 1.7861435004430528 1.1413085073919804 0.6740419146760243 0.367826115843857 0.18352674452637457 0.0793249517463593 0.029494648045810378 0.014895252653476451 0.008150006811596944 
0.7349999999999999 0.3776546860689736 0.5946548533448454 0.9170959896862672 1.3783700705252266 2.0065745959408896 2.806533313938322 3.730603568811161 4.642644523981205 5.29489501526178 5.379798101822483 4.773553728692157 3.8614955547748715 3.175790960805607 2.4225464474171887 1.5795251794798415 0.9974815084595196 0.5798133218672221 0.31102328975485966 0.15166781287073275 0.06357686326896637 0.021838688036237165 0.011264925678879448 0.009464790721624115 0.0037852363823576846 
0.7450000000000001 0.7541437553768134 1.1255899434170338 1.6348731754315733 2.2967770378388193 3.096105831922426 3.9624336896462102 4.745418718161557 5.21252180262755 5.1236698890547325 4.454666312738153 3.5981076775850704 2.93299382772879 2.177859644328999 1.3927356924934786 0.869731619397118 0.4972675387970934 0.26204250596278106 0.12481731353291971 0.0508302221993192 0.016277990675281004 0.007829192682896804 0.009235721588934237 0.005990928537285417 0.0014201252147082871 
0.755 1.3441006502358837 1.8905095381845083 2.5691351887386578 3.34702676153898 4.137418384823902 4.786143238738454 5.0856006736995605 4.860435032567815 4.1592306092474995 3.3532341912135104 2.6977682397257365 1.948689252946418 1.2248122088798874 0.7565416196954463 0.42513952126508636 0.21997077698795714 0.1023193058866897 0.040527688804125335 0.012215531244336901 0.005085356537166399 0.007937679149711344 0.007458868267618511 0.0030146479486476557 0.00043669642082648855 
0.7649999999999999 2.1381407555441307 2.817092552905383 3.5561429837014673 4.258663398379186 4.774962217956564 4.927561432885366 4.598721752029164 3.8857959354278 3.122071817921265 2.46974626212571 1.7357671922097848 1.074625627370415 0.6564704408597433 0.3622890447298877 0.18398529880924605 0.0835726856638453 0.03223204472857827 0.009205039336037312 0.0031487811109879964 0.006144305513486065 0.0079130238243727 0.004781519955332839 0.0012090752843615764 0.0001237680544557626 
0.7749999999999999 3.036116070288696 3.7228188629898504 4.3311789448810245 4.721971404670024 4.749371893872938 4.343893108076534 3.6316735381207117 2.9009206161476073 2.2494052812188574 1.5396354245899504 0.9409089698572441 0.5681697370367053 0.3076900745858673 0.15334250633256657 0.06803572700119233 0.025581689681213007 0.0069466116545432825 0.0018973727838400914 0.004353145642594942 0.00740344428722178 0.006259662016670255 0.0024120287667980453 0.0004182706953959059 3.095957420776174e-5 
0.785 3.848406116866915 4.361044975222785 4.636543618136974 4.559568118085554 4.098795870543995 3.3936518546511736 2.6872390035987332 2.037770015192528 1.3605383031759972 0.822302572677202 0.4903959648743114 0.2604196742433648 0.12736994308098337 0.05522551498837805 0.020273045217665757 0.0052405336891660995 0.0011306144321444108 0.0028757900621910297 0.006215705445432318 0.00708509372620101 0.0038791595250817212 0.0010103054269720683 0.0001264072794006886 8.47785929757039e-6 
0.795 4.354741438186675 4.5269350443049685 4.364463382888875 3.8644324419808496 3.1685118718125285 2.479581311448441 1.836139241869808 1.1983741382161321 0.7174054613795439 0.42201686153272117 0.21964702368194663 0.10546008571801495 0.04471557391907588 0.01605168352833198 0.003948388364232933 0.0006705073360895562 0.0018187909430996026 0.004732915694486382 0.007106996091761804 0.005298918001501833 0.001955524235780319 0.000360117214457268 3.700151032801427e-5 3.4159106086263658e-6 
0.8049999999999999 4.400103615088001 4.168446760243662 3.6405368783696925 2.953380196307516 2.277456474635814 1.6458522636031208 1.052695160428993 0.6248250375144233 0.36201242662920863 0.1846231826635447 0.08706544790329919 0.03613263721604812 0.012705946051369457 0.0029698657994049315 0.00039377555195382885 0.0011415996966203032 0.0032988819421683573 0.006407056703940095 0.006331944533364588 0.0031910022516204624 0.0008202071690908974 0.00011622375535600207 1.4939440129424497e-5 4.007675795912602e-6 
0.815 3.974313490929509 3.426053936341549 2.745950419025252 2.081138306346584 1.4681043346069202 0.9227435074959217 0.5432200233275909 0.3094712717072871 0.1546717724873456 0.07169444655077827 0.029153025638246073 0.010061337035899981 0.0022300713374410162 0.0002254411529188042 0.0007410768940088047 0.002129031047317948 0.005235753601611631 0.006739012024893805 0.004518722438721576 0.0015741520451980663 0.0002981499421318527 4.094406996562813e-5 6.9953981341949745e-6 -8.306944622622769e-7 
0.8250000000000001 3.2195277647112124 2.544597293243584 1.8914523179425942 1.3038150305663079 0.8075108033407851 0.4713339331798051 0.26358328466597836 0.12918074654003198 0.05890798837092505 0.023498786201244695 0.007975210374371782 0.0016722183831671504 0.00012249038678470783 0.0005146117846119725 0.0012933065076070095 0.003903204522981169 0.006459511715031958 0.005657408826162565 0.0026180062801228407 0.0006537940907886362 0.00010377309776774327 1.4539234121074135e-5 -9.67096716771032e-7 9.324323637857623e-7 
0.835 2.348404113594746 1.7095597218737237 1.1535489627668432 0.7058099336247443 0.4080180158412638 0.22362982853324304 0.10759563305864592 0.04831640926621751 0.0189333493947905 0.006331807649441034 0.0012530782998690804 6.048079519119405e-5 0.00038690182213433656 0.0007570077059755424 0.0026723625480575518 0.005615142892256061 0.0063417169601008225 0.0038382215837673254 0.0012533663857526578 0.0002430856059392958 3.573095739145549e-5 -8.013452142303923e-7 -9.04990786476656e-7 -2.508358825335788e-7 
0.845 1.536755488853223 1.0174842630035144 0.6163492782954954 0.35224418301340216 0.18897280717812154 0.08941395336428946 0.03957620055487572 0.01525713023004375 0.005038073656864379 0.0009398843905438024 2.5151107729565886e-5 0.00031143941765700983 0.00044048563121526496 0.001695651122759264 0.004447493617812728 0.006418707122697077 0.005019279885406895 0.0021280539812306223 0.0005164967090161635 8.641029921405835e-5 4.366453687596611e-6 -9.80148042329515e-7 3.492430402166069e-7 -2.4390000947713264e-7 
0.8549999999999999 0.8954213358791627 0.5378021953460574 0.303109090853707 0.15904332040976413 0.07418069159768302 0.03238700395429479 0.012303743839713315 0.004020297848641476 0.0007079650815440281 7.664292826390848e-6 0.0002624836927877811 0.0002641128813453235 0.0010103051725047878 0.0032230223481127113 0.005897625672318836 0.005905244342723631 0.0032278259065002257 0.0009897711562920596 0.0001947815299262537 1.968398055446005e-5 -1.309053758013351e-6 -4.765006680028383e-7 -1.3230157777915225e-6 4.837088240366993e-7 
0.8650000000000001 0.46886666534205523 0.25983090523828284 0.1333309433792388 0.06148489423019733 0.026488609146732005 0.009935513595229605 0.0032208774842649394 0.0005400640164319147 2.8956403693661953e-6 0.0002268101461450501 0.00016828002493913044 0.0005759262992843794 0.002148139446920931 0.00493545486646603 0.006288938304960939 0.004402163790464056 0.0017130859441049327 0.0004048300004314345 5.446682305020739e-5 -1.001015615450379e-6 -8.480130714826062e-7 -1.0174104649908478e-6 2.3420247988788917e-6 2.9566919442294837e-8 
0.875 0.22174083139372847 0.11137413134873213 0.05095674268020124 0.021657519808557367 0.00803902581331486 0.002592776022698317 0.000419055017191524 2.824343570606222e-6 0.0001960557916237584 0.0001153797348018605 0.00032212449414458985 0.0013271132772385563 0.0037702679086434356 0.006086702644166921 0.005426222582730067 0.0026826903961196455 0.000776134490089106 0.00013378494866100876 7.418387133230342e-6 -1.0036551992276266e-6 5.605338047887098e-7 1.9187453255582743e-6 -1.6624992810361505e-6 1.4223711269998468e-6 
0.8849999999999999 0.09275203840407656 0.04226533256793696 0.017703744238632517 0.00652180933149709 0.0020977301006500255 0.0003312859369381752 4.276399936595232e-6 0.00016819979572670757 8.491225048350842e-5 0.00018220442470455456 0.0007692344622544159 0.002635281021121181 0.0053651779544625945 0.006069493170689222 0.0038082310335857752 0.001367509469344351 0.00029270817068780333 3.204736626349902e-5 -1.149809611845215e-6 1.7425234504452047e-6 -4.342163231838697e-7 -1.4775523660918305e-6 8.506410026235325e-6 4.0964268500746914e-7 
0.8949999999999999 0.03511643331748321 0.014467224568345642 0.005308944769181253 0.0017068731676172198 0.00027095266923716187 1.0417226045276659e-5 0.00014409679242916203 6.634617602955042e-5 0.00010744577612509937 0.0004260714352774704 0.001691475559439156 0.004310560005757556 0.006177336138506705 0.004910083051523975 0.002206681174787839 0.0005811839053359441 8.87998301868885e-5 -1.2335959487415338e-6 1.7769838604048127e-6 -5.782451292530438e-7 9.762042955073491e-6 1.532486918693135e-5 -3.8560348070842965e-6 4.955013734216085e-6 
0.905 0.011814841821086155 0.0043402419926190285 0.0013976963763547012 0.0002317570593413608 1.9190717594382012e-5 0.00012126139890666215 5.3575077130782814e-5 6.733320385751002e-5 0.0002315903159150895 0.0010032914423091163 0.0031569822589513387 0.005727623204167774 0.005760383826689322 0.0032552824092181576 0.0010579813525170116 0.00020037015327611235 -9.71171849883934e-7 -1.6354230194907948e-6 -6.586977736259408e-7 2.655536967717531e-5 1.1510238860906047e-5 -3.2018327364869564e-6 3.6351249936214525e-5 1.0975629989064262e-6 
0.915 0.0035676318967879563 0.00115274437400021 0.0002089370642221599 2.9695438717248016e-5 9.908993976511654e-5 4.3538262476479e-5 4.460405509569901e-5 0.00012779650190248085 0.0005560341830296647 0.0021078396918445055 0.004837231306936349 0.006156676716130918 0.004385329030528063 0.0017717226486141033 0.0004131274820350604 2.0884220750319593e-5 -1.7355162670699975e-6 -6.216161392916253e-7 4.7092357567017976e-5 6.139651073135133e-6 -2.9951575256006308e-6 6.412688106490969e-5 -1.7360041054421266e-6 3.1066920015265093e-6 
0.9249999999999999 0.0009581006819028241 0.00019865534686626558 4.116817350842579e-5 7.727616368911547e-5 3.480786521367282e-5 3.059718330740077e-5 7.390795212208062e-5 0.00029350149771565845 0.0012839164052579413 0.003716277576521279 0.005996093961214283 0.0053920929442705795 0.0027264459222835907 0.00078453697374423 8.393518203028e-5 2.0057076551699415e-6 -7.246938684996734e-7 7.129958805819278e-5 1.6982920565070808e-6 -2.9244069711404502e-6 8.935529144430375e-5 -1.4482129029845525e-6 1.777300200379861e-5 8.634036934192235e-7 
0.9349999999999999 0.00019796037174684214 5.29389763991462e-5 5.562801903978738e-5 2.6702958022322906e-5 2.1213757575491016e-5 4.526659898610938e-5 0.000152314732339634 0.0007148428883893901 0.0025919849936905694 0.005315372541420983 0.006048899207629008 0.003847002336996013 0.0013751712270445964 0.00022297181125818452 1.6619422363046282e-5 -9.340824249064877e-7 0.00010090816837025028 1.6191695990062926e-6 -2.6722084927634226e-6 0.0001126990028580549 -1.3099352286910504e-6 2.9542594959220368e-5 -8.102510526018444e-7 1.9748198495754543e-6 
0.9450000000000001 6.462651886618084e-5 3.425697996549057e-5 1.8950485488038876e-5 1.4457550970813082e-5 2.8700397139511807e-5 8.123516763705249e-5 0.0003653674607252168 0.0016372626123708177 0.004278059598652323 0.006185095914147155 0.004966754585923952 0.002222623113008835 0.0004906723671578225 5.708297916642846e-5 -1.2277331924541446e-6 0.00013243268806670955 1.583598637335329e-6 -2.691113369082329e-6 0.0001360267330942702 -1.216429370643271e-6 4.1177860756781703e-5 -6.593688573440504e-7 1.0649031481060542e-5 6.067437448298296e-7 
0.955 1.347924423016067e-5 1.1273126385505372e-5 9.23914372941842e-6 1.798777631333362e-5 4.6278052758409044e-5 0.00017310714664001137 0.000933986336204562 0.003114174773664099 0.005752308313282731 0.00585689516954483 0.003302868390231504 0.000952582672455668 0.00014894966432962842 -1.5375390228795222e-6 0.0001639701034177217 1.5491003802631242e-6 -2.8383139341441044e-6 0.00015924769054863688 -1.1712392603956817e-6 5.361095122473434e-5 -5.591345267862147e-7 1.754853185334526e-5 -3.7999773306283957e-7 1.3677144911853484e-6 
0.965 4.048015180262848e-6 4.916858103174229e-6 1.0525976844484586e-5 2.802204896153529e-5 7.766326077232252e-5 0.0004794265265062325 0.002039987173790749 0.004847437871595937 0.006295190615230456 0.004498879152485449 0.0016686448102422487 0.0003292336614164719 -1.4616675840170568e-6 0.0001938762638791034 1.5638750813003893e-6 -3.1298471537145184e-6 0.00018401344665814473 -1.1537314917667296e-6 6.60793720133222e-5 -4.966727712267527e-7 2.486996205496462e-5 -2.7589617522007226e-7 7.399169600695414e-6 4.686906579422917e-7 
0.9749999999999999 1.1928799145081298e-6 5.2770306211563645e-6 1.6794772364579075e-5 3.418384820702905e-5 0.00022039356193052223 0.0011946827858324086 0.0036800536770823997 0.006147465243930804 0.005602394256123012 0.002662351645983923 0.000655068344654515 1.4039955201043675e-5 0.00022594203714075035 1.8418106402864898e-6 -3.6105441102163294e-6 0.00021148099457403598 -1.1683847921280244e-6 7.855444199135562e-5 -4.6769005326505186e-7 3.247773557250432e-5 -1.8649948519116472e-7 1.250724654378553e-5 -1.7879294256055445e-7 1.0818222509652309e-6 
0.9850000000000001 9.921162246774584e-7 8.363064220567179e-6 1.4922494428765837e-5 9.036925368742163e-5 0.0006196872658865288 0.002496925188396129 0.005425592476328983 0.006358955869330794 0.0038800341843590186 0.0012120317357404257 9.050347383543836e-5 0.00027002771922162404 2.384309117199959e-6 -4.0559786836872475e-6 0.00024186685193897106 -1.2133671206671082e-6 9.095270847401127e-5 -4.484282713386467e-7 4.039501918123335e-5 -1.231318687419311e-7 1.748355979990261e-5 -6.752555522116649e-8 6.286137678608843e-6 4.4089777631768634e-7 
0.995 1.832703182529788e-6 5.4648285701362764e-6 3.3210169293751424e-5 0.00028038091214790256 0.0014979443054623405 0.0042924974053575385 0.006551298474823802 0.005159108617907356 0.0020686471123639028 0.0002729850886402062 0.0003273779354902046 2.762732072367907e-6 -4.1803173026887935e-6 0.0002751005698068158 -1.250498076832765e-6 0.00010332834655952909 -4.367594380345202e-7 4.840881235477698e-5 -7.839169376567395e-8 2.2887992740569085e-5 3.287764432447285e-8 1.0718129016284474e-5 4.609004356555951e-8 8.006430283515054e-7 


==> store_ROT.txt <==
grid rho1 rho2 rho3 rho4 rho5 rho6 rho7 rho8 rho9 rho10 rho11 rho12 rho13 rho14 rho15 rho16 rho17 rho18 rho19 rho20 rho21 rho22 rho23 rho24 
0.005 6.097526240771492e-5 0.0017020750163563615 0.005044729495411529 0.011324387771635865 0.01716581784326123 0.019794492757133943 0.022090931978953517 0.021893512297636517 0.01953331091316384 0.016188117245844597 0.011999309602280656 0.007997804925141683 0.004920737378052986 0.002775251961317088 0.0013725082184796317 0.0005884900786082281 0.00012917051453323683 7.952295389404215e-5 6.144993284816838e-5 5.154206805658805e-5 4.610742039652324e-5 3.994933542744196e-5 1.5737133591446975e-5 4.47244057487535e-6 
0.015000000000000001 0.00025159190198643586 0.00016249568753927066 0.002445448714352358 0.006683130278083149 0.014260600080742356 0.023985287688839743 0.026541327569846486 0.024368819014122106 0.02005064179761637 0.01400462326921776 0.00922752846679864 0.005879001299324144 0.003409577380469875 0.0017034812817237968 0.0007309600136983993 0.00028282845302976187 0.00023802008251093236 0.00010343996172264801 5.279482936056991e-5 6.126034152497198e-5 3.898184905096885e-5 2.9053826814491243e-5 2.1743004325583577e-5 4.5580335479057654e-6 
0.025 0.000229650315846687 0.004188826544794088 0.011560198335631381 0.022264572984183502 0.02818934756724286 0.02307736264872181 0.019880429110403185 0.01780549902736777 0.01427592344196097 0.012664993168677412 0.00973603813511515 0.006151668784150181 0.003644344016013809 0.0020148787796339662 0.0010242921972863223 0.00043112869021599137 3.249393310642175e-5 4.991849390611862e-5 9.359577394967358e-5 4.828189782641115e-5 5.8526851603925983e-5 3.803467077086783e-5 1.4956867334719667e-5 3.590533966674192e-6 
0.035 0.0007528631955272536 0.000764517485896208 0.0034657965727499275 0.006264050206994734 0.01286222237489535 0.028917069388791766 0.03337289300366069 0.027491199261495645 0.021252443760488154 0.01108535469125458 0.00453095832740457 0.002536275397911278 0.0010764249579901797 0.0003532522886979042 5.5989797042091394e-5 6.635411235627643e-5 0.0002795985910748755 0.00015859929801413826 4.457149357028293e-5 7.875957697060613e-5 3.084503263257876e-5 2.3899086727479334e-5 2.009806486851992e-5 3.8595904659766145e-6 
0.045 0.0008793077017111434 0.010183993924756975 0.025753581062824306 0.04380323536324329 0.04898185437890974 0.026374259292071423 0.010630146099204277 0.00860956708427724 0.005439915867815059 0.009819140258780258 0.011599411185006948 0.007235266434643499 0.0044540608229793385 0.002549337501179085 0.0013331692376413688 0.000590900079377359 2.816243449359733e-6 2.560419433744656e-5 0.00013065539401914232 4.2554278642656027e-5 6.642005389505094e-5 4.020373015672582e-5 1.0005058601026372e-5 3.391517292916993e-6 
0.055 0.0023874774297069287 0.003401207819196065 0.004492301904432654 -2.725183429613809e-7 0.0018461506087144412 0.03374935215020281 0.050221930559743014 0.03961653813292082 0.030165795936974583 0.012360340297578872 -6.643374141817107e-7 1.4548475987287424e-8 -3.9851687939077484e-6 -4.647945935072715e-6 1.495510735745273e-6 9.428349356528751e-5 0.0004256990790414347 0.0002588228808958091 2.8555374678653107e-5 9.560305209803648e-5 2.0137553898187666e-5 1.4440390937739758e-5 2.161719779436447e-5 3.4103427148674675e-6 
0.065 0.0035680344550046653 0.023829236786586862 0.0529198159812022 0.08097129153827902 0.08517463777061121 0.036427027762298815 2.006338651857134e-7 2.643529303065443e-8 -1.626590928206881e-7 0.01009595758184892 0.015229764989870736 0.00911473449309269 0.005617420660824135 0.0033426364851731755 0.002044192775159403 0.001025073387085822 0.00014706432782262845 5.260811449230712e-6 0.00018772577156792643 2.7474500552979262e-5 7.56129386750206e-5 4.397939724677148e-5 5.196626896831168e-6 3.2349484827866315e-6 
0.075 0.008529893064563882 0.016435547731359017 0.01658679492924531 0.002917399282745354 8.652054322893566e-8 0.045641479675371584 0.07013939957054169 0.05268663615986351 0.037795497627690654 0.0177851747024285 0.006825013663180283 0.005975052321513345 0.003935806281646793 0.0027499599706468786 0.0014815505668116374 0.0008996081477829739 0.0007249519634377836 0.00046549546202143523 6.207536662570113e-6 0.00012040048688995381 7.339153374320926e-6 5.827594429350276e-6 2.535411718562145e-5 3.6263426367224433e-6 
0.085 0.01610520504219272 0.05613554910185945 0.09683250247451942 0.1247197964713414 0.12041096202971685 0.06187935033593055 0.025068171789900392 0.024648914345029235 0.021272006266678453 0.023508363546809533 0.019942046529405726 0.01322600588101689 0.008916851335565197 0.0055687972740315825 0.0036558182277551463 0.001974176804229663 0.0008007734238668976 0.00016946632912542454 0.00029592764098950505 8.338831650422885e-6 8.303051119930207e-5 5.4034718667642654e-5 9.6572599912032e-7 3.575772695302293e-6 
0.095 0.036377075666653366 0.07100181465686999 0.08085997964053393 0.06794062318015875 0.06269400997953828 0.09007643276571212 0.09230749889946105 0.06994867212099651 0.05308288778989355 0.0348979578803886 0.02449924859964439 0.01763355850038957 0.012274972527081054 0.007994581958698302 0.004938702333531254 0.002955971895200575 0.0016353391475674127 0.0008872564727117655 0.00013452224684906277 0.0001665110163068099 4.97947924901895e-6 -8.003254407177966e-7 3.4685620860529015e-5 3.965494961739868e-6 
0.105 0.07719579701295212 0.15285027759307085 0.19124403916271843 0.19909623109011163 0.1778853163059023 0.1261746254494862 0.09453100843917916 0.07960281108920783 0.06416405899344613 0.05284397489583349 0.03971018733533258 0.028635741541477473 0.01951948174345429 0.013000127942130318 0.00800815151721472 0.004831998990837902 0.0024666810211888476 0.0010178370879691985 0.000554795422296969 0.00011166227957466225 0.0001045813092514597 7.588128407052348e-5 -3.419718144645695e-7 4.887411045578077e-6 
0.11499999999999999 0.1664484041688368 0.24882840715515175 0.25698633180588043 0.22979617990896198 0.20296355841566546 0.19030944071938535 0.16301198908298234 0.13024766163287593 0.10236970347692417 0.07729757312520368 0.05820626269623305 0.042300080092120586 0.02983666464837203 0.019765624059520787 0.012545505086633546 0.00735182446044251 0.004226257807106795 0.001974601541388822 0.0006888224798041326 0.0002899734454072999 7.41407145737926e-5 -2.358601103923737e-6 4.8528155781028966e-5 3.46272204273905e-6 
0.125 0.34159178767678416 0.4435770843040393 0.4371597189022343 0.3953605161827285 0.33717413291954496 0.27020921302037026 0.2197811441922057 0.17920618415961445 0.14371907384818292 0.11340351344820698 0.08638277910033038 0.0637960990146973 0.045118103181576545 0.030670607972204354 0.019506919052205557 0.011709610477333293 0.006490951698689268 0.003262348949661237 0.0013115978937245677 0.00043553209240170107 0.0001482789431612187 0.00011753928442462059 -3.4299720017217294e-6 8.543077279843728e-6 
0.135 0.6667510977000244 0.720259575314702 0.6442073910378069 0.5475525099218979 0.46083397041800517 0.38972883317156426 0.32085444665182394 0.2596646374834193 0.2069998696859218 0.1622209370455468 0.12466920485573896 0.09323043399684078 0.06723497921584995 0.04629249377956866 0.030232382090401855 0.018272870831502128 0.010373183376410217 0.005323230701873363 0.002226214846294712 0.0007573912707439009 0.00022366815591888306 1.7499899679583846e-6 5.572743503495028e-5 2.4737215070184254e-6 
0.145 1.2138530230345934 1.1415495686261417 0.9678552509187249 0.8076002568191101 0.6646477367132707 0.5404416738995741 0.4407057920440833 0.35762077299850825 0.2876602527952324 0.22803799292614932 0.17724646655090728 0.1341432445398933 0.09838337919061378 0.06898485146578925 0.04604347185779359 0.028558402786811946 0.01631013515743865 0.00861389985621179 0.003819818535389513 0.0013096451966752853 0.00040524618916373996 0.00015877146449486975 6.737551807340801e-7 9.990718906056732e-6 
0.155 2.048661152862251 1.7003219943065238 1.3705166633667702 1.1092090466937838 0.9031711204118035 0.7392461083455791 0.602348731462424 0.48881298740092016 0.3937225221890418 0.3138017659125813 0.2462732631508407 0.189037232982347 0.14089427906041446 0.10099974054716618 0.06873800000594538 0.044073388593993124 0.025630231904251108 0.013828163797180437 0.00642021172526791 0.0023166104860673775 0.0006602589628861878 0.0001419724209364144 5.744879883100168e-5 2.6379968110987195e-6 
0.165 3.182851757316256 2.4146611164226446 1.888634072389135 1.5060939469481522 1.2125666796212193 0.981416573547092 0.7983383110563853 0.6492614880985822 0.5262133842751001 0.42285231004761314 0.3353884598336538 0.26101066673189927 0.19773522845923946 0.14482309584566405 0.10092995964358538 0.06647063870754352 0.04018648688307418 0.02183437543162893 0.010817930042360258 0.003982158787481371 0.0012566146233902037 0.00028406750080119895 0.00010367594383488721 -1.6548127559218306e-6 
0.175 4.5364733720703345 3.245426631628065 2.4889403569359616 1.9604185147872766 1.5719975368605783 1.2738284829625335 1.0369985423585795 0.8459328134259185 0.6886431301248999 0.5578035977176462 0.4469689486236726 0.35276074905980814 0.2718443855303383 0.20312466082752934 0.14539273759251164 0.09817806649008373 0.06181554765727036 0.03458795464656994 0.01753968624622418 0.007235906056626135 0.001958854843778224 0.0006595605317438399 -4.726947156402173e-6 3.824719577092935e-5 
0.185 5.917219730866474 4.144704676334815 3.1580790179573803 2.4816773401742904 1.9871894256750695 1.6093682490078614 1.3135159817741258 1.0759297776984187 0.8818051264350044 0.720003278519065 0.583574624507774 0.4665247224083971 0.36602708137943724 0.2788144017763413 0.20486192580971233 0.1423249395221357 0.09266091331066768 0.05445159921477413 0.02801745789764755 0.01265625478839294 0.0036829649277404786 0.0009576065564361955 0.0002172232158210996 1.6623980675649526e-5 
0.19499999999999998 7.055320949327812 5.017835038178764 3.840573086235917 3.030713056956881 2.4373750458870633 1.9835259922245525 1.6263289351292425 1.3394691363819335 1.1050141790945265 0.9101668410757608 0.7455810502167256 0.6044113218016156 0.4819168840316695 0.37497221280963744 0.2818784463911249 0.20222113130818534 0.13570280526538844 0.08375529486399289 0.04488277534294219 0.020981861627736992 0.007302535346524752 0.0013127187503118865 0.0006124372353126344 -1.796717684699519e-5 
0.205 7.688923321547997 5.756674657089078 4.484266339578635 3.5843925585714023 2.9070249061373428 2.3823777679837415 1.9662697975055827 1.630679405593411 1.3555297355886735 1.1266508669307844 0.9329413179482646 0.7665792351453116 0.6211519273229823 0.49318944842331214 0.3795628961599368 0.2804248058512414 0.19481827956829045 0.12518363782132758 0.07117753000954082 0.034199813153824865 0.013485789251471009 0.0027626622003687484 0.0006459660338482137 -7.2511314099833746e-6 
0.215 7.663745809436224 6.240431647451965 5.019837779074853 4.094160472968657 3.3679860090288103 2.7901814126270703 2.3237182600929507 1.94285224001699 1.6286089474675864 1.3660772368826368 1.143615680212243 0.9519365683614368 0.7838761697116857 0.6343279843529778 0.5000286760851393 0.3796327412962227 0.2733665969783942 0.1825977641935428 0.1097926118483198 0.05585953664999886 0.02313805142594022 0.006313627094081675 0.00045505940042059323 0.0006532186985514377 
0.22499999999999998 6.998956675645353 6.377984169385121 5.388197575675706 4.521139644692962 3.7918599875470416 3.1861540332533482 2.6836272798529226 2.2658751375932793 1.9169245057916517 1.6233704324287095 1.3736993520813399 1.157988208392703 0.9683946563998027 0.7982780805864925 0.6438435803967765 0.5022326989448459 0.3740899907619484 0.2601247252970718 0.1645620116839056 0.08956398593103557 0.03915290893688472 0.012469794597152334 0.001512963393071609 0.00021694464149655396 
0.235 5.870698872902491 6.1323650934620675 5.537597059319853 4.821327251157616 4.1470229483328485 3.5480253502153065 3.0304695394033256 2.587886074348534 2.2116996011498515 1.8915523484885066 1.6176908016531808 1.3804861791945024 1.1714107678819248 0.9831657584659006 0.810238959333593 0.6491923162341343 0.4991996671340747 0.36138749068326675 0.2399883521725082 0.1394704060041999 0.06581217048721236 0.022731491558118655 0.004218126754487739 -8.501346440851001e-5 
0.245 4.541296449591217 5.54149781536186 5.443611672494514 4.965715360384298 4.405119337901444 3.8531306264069363 3.3460315197518646 2.8956854035700332 2.5023849786793284 2.1624914100459196 1.8687553696564143 1.6135691225389062 1.3882221075461327 1.185041955640473 0.9969781748120327 0.8194719951989508 0.6498436162580383 0.4890844097550454 0.3404133592357278 0.2108248804943244 0.1078242955793833 0.04068282993807751 0.009278169228425087 0.00028929436882534076 
0.25500000000000006 3.254575133972583 4.708839397850871 5.110189115889581 4.935583038254935 4.543626736583821 4.080369894666129 3.6137682040862487 3.175069914353069 2.7783659222932875 2.4268428344619712 2.1193578346747355 1.8502222097166539 1.6126864698051593 1.3984116039759038 1.1997493269464068 1.0101285309974677 0.8252703484318176 0.6443701939100086 0.4696868438756458 0.30885061536331593 0.17123824813962546 0.07149120236476653 0.01863940949499987 0.001751715664444209 
0.265 2.176065446103176 3.7692535583257305 4.57857623951497 4.731675811010906 4.549324113218757 4.213376428783208 3.8172059146445116 3.413214795673778 3.0279746747291165 2.675873313193372 2.361030190141231 2.083320370850541 1.8374635180245906 1.6166616283924233 1.4122523011202792 1.216263297511452 1.0221786492658405 0.8265424396440725 0.6298996298960935 0.4383833025714667 0.26295433334449503 0.1219541805854929 0.03615366783251278 0.0047495521881560365 
0.275 1.3668946624450378 2.852912654684185 3.913835935756624 4.372216906292016 4.420209066704837 4.241170405209522 3.9444595870878896 3.5973811797934805 3.2415633255160876 2.9000259026866235 2.586520000070104 2.3050513835714566 2.0555158484510674 1.8320317251539666 1.627055155592711 1.430823869637822 1.234827231220073 1.0322395601546412 0.8206478807933573 0.6029115413144208 0.38978137636978966 0.20057690378734588 0.06824415424700678 0.011067178124556099 
0.285 0.8150029495523379 2.0501136609094655 3.1966976565430953 3.891667350602579 4.166328829332408 4.160961644590898 3.986275157880697 3.7186419418124923 3.4090475259342696 3.092137418963535 2.7879839891008076 2.509347878145543 2.259435513079705 2.037318757345357 1.8356852059604805 1.6453917831480411 1.4550949688127175 1.255078895960767 1.038387015466508 0.8033010006996453 0.5571646611801425 0.3171600344972325 0.1243379947627632 0.024451515232686016 
0.29500000000000004 0.46502517101317037 1.407461943653084 2.4981660593989234 3.3375398580252096 3.8075147810903416 3.97775171848246 3.939872369644025 3.7693676171025947 3.524002446161424 3.2443312562658213 2.9603775887681016 2.6897710521642066 2.4441007666992443 2.2252069296055987 2.0305053889024234 1.8504072992197231 1.6733203770133307 1.485650483914009 1.2760307089531855 1.036519411628936 0.7677913346214 0.4812523308906594 0.21706477298924082 0.05193927069638837 
0.305 0.2571440233545451 0.9275078750710462 1.8748854642630906 2.757978861969324 3.373770230933347 3.7038390553021903 3.8070930205733338 3.7470609648496267 3.5800548538908545 3.352320465123351 3.097728471153187 2.8431663933818263 2.6042589923314345 2.391254159769942 2.20399348255987 2.037372453943534 1.8785192073499914 1.712554919794966 1.5227415993738096 1.2948775803155352 1.019948269440919 0.6997705769777155 0.3615814999669682 0.10544713155278135 
0.31500000000000006 0.13854847917252472 0.5910837008561259 1.354282924057571 2.2002254040931946 2.8970112051272654 3.3589759539317505 3.595682793574728 3.6517336565573806 3.5752949218677674 3.410906300201545 3.1977288910199855 2.965312969868601 2.738497176644846 2.5312103802088206 2.3520850660525796 2.198186516531439 2.0608364950423095 1.9228401327624725 1.7649011512673074 1.5657269681185149 1.306063404237125 0.9741740416100659 0.5732962618643187 0.2031367799600954 
0.325 0.07371217230325092 0.3654595674686036 0.9464345285670495 1.6954912343219057 2.4131349066214636 2.965070356319771 3.3187085988170697 3.488203720098009 3.5085707743202326 3.4189202302385526 3.2563524510006916 3.0558552232444884 2.844299420093816 2.6453248381219727 2.471324966295884 2.328822994600871 2.211092841776207 2.1046718015078154 1.9868439541644245 1.8323900719570907 1.6117946524096842 1.2978713507797435 0.8635198980863832 0.3695309909045416 
0.335 0.03861121260889874 0.22093407029268036 0.6408497287865258 1.2666083852367849 1.9491413825557697 2.548997579199223 2.9915380106113143 3.2648955051266375 3.382886450618281 3.374499406811794 3.273355883139422 3.1120169071735426 2.9233480040025985 2.732821535786276 2.5635667838456744 2.4263791318035364 2.3248503165663172 2.247184004839128 2.1738515138294128 2.075311658985868 1.9165175123953926 1.6545972727886926 1.23338431312625 0.6329614253449994 
0.345 0.02023953310155771 0.13057203458008895 0.42304720266889567 0.9173883019823295 1.530298546786377 2.1323399459629013 2.634346556575688 2.992555027896404 3.2032447021330595 3.2795211130489674 3.246486018718562 3.134702257824149 2.974282786038608 2.797615036410299 2.6298726296454134 2.4942338761070726 2.3994522190452434 2.3449559485404934 2.3125319101469874 2.2754988876731432 2.194857019769999 2.0183495015625477 1.6679568676118588 1.0187508255554873 
0.35500000000000004 0.010434072642613807 0.07610274869749119 0.2720874136198236 0.6475336140553517 1.1670091456782148 1.7385965412140783 2.263993927099022 2.686223480714842 2.977025926135825 3.1363691856764233 3.176973018962595 3.121544056429178 2.999439606915719 2.840026341434872 2.6767012044159313 2.5354018819668385 2.439681387744458 2.395185009628438 2.3957590924335492 2.41580880084486 2.4208785922050957 2.355402620787752 2.1326467394570012 1.5370698488239996 
0.365 0.005454360419974991 0.0435145641565052 0.1717669299379269 0.4447068995831516 0.867870684081724 1.3799468298718645 1.901050916678982 2.358876266679882 2.715117454944086 2.9498923854341546 3.065093162240034 3.073502720799047 2.9966166234432428 2.864202820476795 2.7064496174155717 2.559307360223035 2.4505808658333312 2.4039015317058787 2.4200941039737276 2.4865247922687197 2.5710852147460783 2.62861865224628 2.5771052621466337 2.1664544532644117 
0.37500000000000006 0.002761493503731626 0.024714482567509202 0.1060088776387151 0.2992693913304187 0.6281872785321831 1.0695011027814385 1.5572600241329948 2.028049741775438 2.427291998300106 2.727479622727379 2.913737325462531 2.9890739501052774 2.966853725843991 2.8684231749411997 2.725606378094176 2.5709858883204295 2.4450133867398165 2.3781780707907765 2.3927451606086554 2.483017422396191 2.631774747953617 2.803443827864983 2.9398920173863976 2.8392769532127624 
0.38499999999999995 0.0014587994648178424 0.01375907198567887 0.06460481037629771 0.1964084469430571 0.445164484930104 0.807579521242656 1.2475085286858583 1.7041896546512088 2.128171478531242 2.476197203041188 2.727214873184859 2.869582800608907 2.907081309684097 2.8541859194982053 2.733309763702143 2.5800623930441127 2.4313555315269566 2.33476160731402 2.3227756431290714 2.4139400069514 2.596427355450866 2.857663554123769 3.1686323905231544 3.4400859434101934 
0.395 0.0007123372025355339 0.007675125591339064 0.038526037653296596 0.12702006644992825 0.3075348317115643 0.5970564783348976 0.9748860921950785 1.4024989885767356 1.8266229980173445 2.207886929683591 2.5102436737922 2.716498156265085 2.8173121529435217 2.8170346052986615 2.7319418383984075 2.5870667439615658 2.423574231202201 2.285998476751778 2.2313731480221124 2.29039584224229 2.4769930999533227 2.78186562566848 3.2171444300990393 3.8324412415657165 
0.40499999999999997 0.00039756330498324187 0.004168828610330794 0.02282862104240771 0.08013514339602237 0.20892147781588205 0.430400959482578 0.7463406601860512 1.1273439126091656 1.537395892827449 1.929769189102452 2.271943907888063 2.5324579578504243 2.696231047684635 2.755850141579445 2.715847342890849 2.5957321975167464 2.4245428576471544 2.251794621919622 2.1349684135100784 2.139292072384819 2.286658902837116 2.5939870802216487 3.0853116281916284 3.906802410974828 
0.41500000000000004 0.0001754072881949252 0.0023042671805942284 0.013204688291598949 0.05014503344798959 0.1384164946239527 0.30480651674361453 0.5574111612148415 0.8884198042243225 1.2652316602322344 1.655719768453043 2.0178935388515375 2.3238097574805145 2.5446245187555365 2.6663375159147504 2.683054369857795 2.5992537040549415 2.4400884564433745 2.2390102673395673 2.061066963212249 1.9805096449473716 2.062219303595551 2.3138918321634687 2.7782676996857916 3.634019660201821 
0.425 0.00012097602056270265 0.0012141447975908123 0.007654842470372842 0.03052237191223377 0.09065074583688205 0.21051001288041163 0.40886608610074016 0.6834635710196664 1.02165379604705 1.3902869915934777 1.760869668982032 2.0944459823113566 2.3659735116083356 2.547533992424414 2.6258922847974198 2.5953105006732726 2.4618517378431526 2.2574937556687726 2.0222102671507742 1.8505735085437656 1.8247334942626945 1.995048975280636 2.3714541965388474 3.08023947242579 
0.43500000000000005 1.5895604180940666e-5 0.000662420790899427 0.004298932955125326 0.018601968363879656 0.05780109884164102 0.14342536362412395 0.29251764013811654 0.5164403399822264 0.8058351646696147 1.1462272240222393 1.5048535446962565 1.85591322876629 2.162323667548786 2.4000391940249304 2.541317056272728 2.5727353332866665 2.487330188170152 2.2968007800985184 2.03669038387999 1.7671736589549059 1.6233792034132137 1.6616297818304193 1.8991903614989047 2.3801900930384603 
0.44499999999999995 1.3077507540542807e-5 0.0003192619124923156 0.002461368204073806 0.010928144315895692 0.036697599909729955 0.0951818136822001 0.20622460599296752 0.3807206390684427 0.6244805274327949 0.9235900556038741 1.2633945096492003 1.6114875688152834 1.9436788200497157 2.224047865669109 2.4267980824131423 2.5257389178927085 2.502423579793994 2.352875282715727 2.0932727564866287 1.763314712493322 1.4734388256067135 1.3785995707070955 1.467891717269188 1.6851449401727174 
0.455 5.184656318374739e-6 0.0001925587622387875 0.0013278428345097487 0.0065459236066769564 0.02255081999887052 0.06267717469795751 0.14165436396345207 0.27643480413243604 0.47226825387143795 0.731469071919425 1.0370152081353847 1.375145280713513 1.7127773206984935 2.027130100249295 2.2815649490540753 2.4468315842406447 2.499376221326383 2.407957292946964 2.1846283885190316 1.8323018956759862 1.428674501311642 1.149089232733542 1.0751292629069078 1.093865984414303 
0.46499999999999997 4.802715224735271e-6 8.152635945191892e-5 0.0007653296299172307 0.0036907899914660237 0.013975430717949579 0.04004207803797032 0.09634736191282443 0.19561054962371913 0.35177408534344506 0.5654280900916613 0.8371731917929547 1.1473181154046386 1.484101112575419 1.8114042651591507 2.109752524133464 2.3359097092937198 2.461551684281339 2.4570160159961087 2.282285963747124 1.9675579801579315 1.4905180982723607 1.0431312736025415 0.813979114747492 0.6750720541771431 
0.47500000000000003 1.8397005795926097e-6 6.304595912503099e-5 0.0003876715015596415 0.0022062303565176895 0.00826218065821953 0.025632392444151546 0.06368251438819558 0.1369225764939962 0.25545615388336895 0.4307119930457492 0.6596677630239298 0.9424285634538558 1.2566748922630633 1.5933842290225246 1.9107394538658375 2.1951945429322 2.3880668720707416 2.472117495965885 2.38895836608292 2.1185265988427675 1.6702235692785214 1.064109564375192 0.6191613841168969 0.3860338350764939 
0.485 -1.3785996234774028e-6 7.352080060138606e-6 0.00023253897267992967 0.001173563986432691 0.005058715027228511 0.015782514174236015 0.04203375039065461 0.09330910302490777 0.18350670874147781 0.3201412568217958 0.5127291009077202 0.7557414465719476 1.0490705625389014 1.368513650633903 1.7065188196187815 2.01585203984403 2.286166046005737 2.441453446335341 2.473995424810238 2.2865780611477904 1.8929355412737918 1.2626056627698237 0.6110088121827203 0.2668942339991066 
0.49500000000000005 -2.3077467510308064e-6 6.532542679254898e-6 9.526592237370408e-5 0.0007308128307460717 0.002860470041235615 0.00995414874124937 0.026882956795002712 0.06346453138759475 0.12872888183185832 0.23565028682326927 0.38960562969802426 0.5985743895670274 0.8557942540721446 1.1601658938881518 1.487667027170896 1.828003510124258 2.1336577922380706 2.38506305972287 2.5015531927201677 2.4551078360771963 2.140463942406575 1.5494720944690172 0.7668064576537542 0.17787761391273096 
0.5050000000000001 -8.788797896917833e-7 1.457207442581189e-6 7.680041477952293e-5 0.0003480696657510475 0.0018049550561682849 0.005976546991423224 0.01758759417457761 0.042234890436086074 0.09039107449788568 0.17030157987832262 0.2939335386412215 0.46516517392229606 0.6905954566934666 0.9634720478309683 1.2805854159759142 1.6202645733027055 1.9648730269443713 2.2714671620739737 2.497705495029508 2.567865625715826 2.403938228074165 1.9015351152596363 1.062265859289249 0.32082875750340867 
0.515 1.0134992535753423e-6 -1.0009876169267407e-6 7.425414889417666e-6 0.00025728938574434137 0.0010127296685342275 0.0039710431986510674 0.011330442024667507 0.029021789536703046 0.0630347074818498 0.12410336171872738 0.2195930415009745 0.3605136216958258 0.5498721534062287 0.7930874325634756 1.0841899010327192 1.4176041352553719 1.7741538592581887 2.1279602695604245 2.4371888323517767 2.634183733368761 2.63098182761487 2.2907747845725557 1.4729658154548166 0.5147664754140087 
0.525 2.2699366665403925e-6 -2.8460429584765447e-6 1.2049461210186449e-5 0.0001185747134840496 0.0008213660867215848 0.0026579490427841614 0.008269706650265263 0.020508304165349413 0.046308298962017616 0.09172019850081475 0.16742422925645578 0.27996964460776663 0.43955970515062603 0.6488827653777156 0.9125825450685422 1.2257621436132824 1.5812490296490769 1.960660041971241 2.331688018059203 2.6434066925124684 2.802262958577521 2.672813233141988 1.9949140039328757 0.8659636167243273 
0.5349999999999999 8.647420859236865e-7 -9.250028468014981e-7 5.494896588160688e-6 0.00019358111826997884 0.0006801108250950323 0.002529704922947236 0.006772358948658867 0.01703640581767503 0.036672063530470485 0.0732772268457904 0.13267194321442471 0.22526957668022463 0.357020112553761 0.5375472479120535 0.7698202965502854 1.0581925929095115 1.3993043233015134 1.78508774301755 2.196993783814421 2.5955399566372828 2.9096533211776436 3.00637909592105 2.5848437495959233 1.384926152113703 
0.545 -1.247309140695041e-6 4.432563693152446e-6 6.352869576351677e-5 0.00023440132305939105 0.0010275210716355462 0.0028712792181556646 0.007622620973865405 0.01679972343662455 0.03487540408724623 0.0653596188998112 0.11612962795255963 0.19262390272666968 0.30491268700799007 0.4587438670223646 0.6634554869053929 0.9230981205438795 1.24227380832028 1.620242687999416 2.04852104898097 2.508975156579098 2.949169564857474 3.2674019720878986 3.1901159613730465 2.101751536763114 
0.555 -3.270114955732095e-8 4.554557887911578e-6 8.96072759810966e-5 0.0004995848537281606 0.001560420101056619 0.004468510250957405 0.010105475850462413 0.021112474188114762 0.03920634149139247 0.06932700934378958 0.11481041050248 0.18353415166781717 0.28063378251767296 0.41591496122019955 0.5955112655212605 0.8289182490329184 1.1223001591041166 1.4815605804791638 1.9100977342736927 2.401145540396958 2.937000293555292 3.4449164720654144 3.74650955345194 3.011732721010331 
0.565 2.3287340627890785e-6 4.2062559766804244e-5 0.0002218168037755624 0.0008600495990794164 0.0028620751035409206 0.007131900238821888 0.0156539867561774 0.029519523334051334 0.051734540800315774 0.08377750451734749 0.13070365885882387 0.19556071006598752 0.2861422668767213 0.40760760852389144 0.5697408493308367 0.779845603552133 1.0483260601286308 1.3848555992997156 1.798855652593276 2.300419547896993 2.8911590152888635 3.550987582770089 4.199596277069516 4.076727062122071 
0.575 5.543067061429541e-6 6.130413136521274e-5 0.00039895884699068216 0.0016835237577725597 0.004950907527487275 0.012116289531793398 0.024509046575336795 0.044404399406659266 0.07244686028798582 0.11153955971176845 0.16270392109014137 0.23099549448702192 0.31935119231466297 0.4355832510618212 0.5854255671344052 0.7790632544561479 1.0260344424399983 1.3388948804105991 1.7332363503366848 2.225978198947156 2.8419214565896747 3.6021736217919584 4.526136707726807 5.203192409105163 
0.5850000000000001 4.9388327422964645e-6 0.00013983400911206698 0.000815825206483645 0.0030512058380441666 0.008796672772253693 0.019982779342448815 0.039016363831112066 0.06666606049879972 0.10470789402228593 0.1529145474948995 0.21398723391860497 0.2886523546758372 0.38207683102657175 0.497506096596184 0.6430111432502217 0.8256513413458479 1.0566849545556432 1.3493911490815385 1.720693472086729 2.196670079447458 2.81036521699135 3.6237070085024565 4.729895957402634 6.235147603426465 
0.595 1.5572791644191328e-5 0.00026563657866165297 0.0015444766181788034 0.005634511433788352 0.015060586552335565 0.032863784413320205 0.06061997712803785 0.09985763075080574 0.1498823395633673 0.21176290058400432 0.28459981180154903 0.3711477125372086 0.4722756202081448 0.5934788581543491 0.7388814730832415 0.9171664532295805 1.1376442590127571 1.4137806158413284 1.764706226578339 2.216313280200255 2.8133004300177613 3.6315481817074162 4.828835877015882 6.966697959262366 
0.605 1.5149454689388029e-5 0.0005655000937075998 0.002989800697381884 0.010037621295000706 0.0255819725381188 0.05251748063148888 0.09288668977500049 0.1461084262499837 0.2121892778263683 0.2891545493898365 0.3778495912673491 0.47730263613812096 0.5906723211917025 0.7195091592105428 0.8698466855483629 1.0473177126015236 1.2616844121443567 1.5256055243766058 1.8565503063746431 2.2828282976570438 2.847742223907617 3.635414829252518 4.82780628539955 7.212148770690861 
0.6149999999999999 0.00015057830180649227 0.0011699667633641915 0.005575948246229496 0.017742886741952988 0.04224049402205664 0.08246953881441452 0.13856246547088313 0.20984049618793774 0.2934881850920624 0.3887622385064867 0.4933258741157411 0.6084387268672995 0.7337037294263475 0.8729060443397327 1.0287719221529061 1.2079937341370193 1.4183012949429878 1.6710381179257172 1.9834709606046588 2.3792229042612716 2.901671025282484 3.6242709097429273 4.720980002463185 6.889533905898908 
0.6250000000000001 0.00023767313064561156 0.002334429275187462 0.010368955663175587 0.03052837879415639 0.06846625582446328 0.12601549973846896 0.20229792197570362 0.29362695439894143 0.3976275253220707 0.510733677821884 0.6325952425265355 0.7614168367997869 0.899241525664226 1.0467156851170212 1.2082261029816654 1.3879808209941347 1.5932767540742594 1.8341960101883974 2.1239699542971833 2.4849201723519823 2.948778347538549 3.5772560072223283 4.492470763873572 6.0712548034528435 
0.635 0.0005867563376144688 0.004598289155151127 0.01879582186039314 0.05158084163637424 0.10801552545415766 0.1881531388350406 0.2874529069037488 0.4015124767436713 0.5252275356880592 0.6566028644858066 0.7927251655983119 0.9342899602668396 1.0805715113017118 1.2343365006016631 1.3974405084332566 1.5745380349524607 1.7711889861787802 1.994840684718595 2.2570530858237463 2.57201934493025 2.963161953077741 3.465009834498482 4.135404908514207 4.948706048123069 
0.645 0.001161569701315034 0.008922075783848704 0.0335275982114496 0.08489928539281194 0.16634466997208178 0.27320026547747434 0.3984613240810791 0.5346572176503245 0.6776969807501247 0.823489543071718 0.9715690250529535 1.1203410885747298 1.2715040928206311 1.4254844617388585 1.585285955158285 1.753707738872139 1.9348883699239376 2.1347521579005306 2.3591558766788743 2.617775558878476 2.9183661185173944 3.2688365490817857 3.656568443731963 3.7507967213853237 
0.6549999999999999 0.002554190662483905 0.01706070385046583 0.05835470175015959 0.13637294678564924 0.24894318735896453 0.38632109051526 0.5372262667975403 0.6944145893623536 0.8521633467792417 1.0088052388577595 1.162174482218104 1.313316808700481 1.4619338168168987 1.6101240571028599 1.7591136631298285 1.9112607469610892 2.069378166887937 2.235521857572125 2.413290557164523 2.6021497269920406 2.800022172836683 2.983528560516303 3.0864580734219977 2.6580294791157866 
0.665 0.00529736451387734 0.03202333766195594 0.09924068836838384 0.2127968308115036 0.3621968608690595 0.530524712464671 0.7052557910294152 0.8779579122790524 1.0454714338746278 1.2051986528928835 1.357858078847252 1.5029785773736477 1.642333171098737 1.7764361148021643 1.9068461758851265 2.034746646110794 2.1605793667650626 2.2851412815362666 2.405660783878311 2.517199154324452 2.6034686197130683 2.6240694462821934 2.4739061471994925 1.7688998830943867 
0.675 0.011188079220741921 0.05888451386333476 0.16404689964106728 0.3223654210497561 0.5108328303405009 0.7078656845851903 0.8998818341262165 1.0815054060893468 1.2497364204027572 1.4052835793965939 1.5480035218664514 1.6798438485396403 1.8012805407402392 1.9137420157444223 2.017760360134947 2.1132645976307796 2.1999822844808046 2.2746992399957424 2.3328684207296804 2.3621540296353043 2.3397522602630643 2.216666920387327 1.8778988785673916 1.1081256677077476 
0.6849999999999999 0.023054772884071196 0.1056039520329769 0.2631558269183805 0.47248468994179826 0.6981760245762904 0.9160737620634882 1.1166750019685683 1.2964847040682737 1.4566209390026938 1.5978476148086236 1.7228232026261294 1.8325775575466436 1.928927126227265 2.0124283465744437 2.083145653092408 2.1406161788762916 2.182020840782307 2.2038061945871594 2.196863629519575 2.1477311376704398 2.0283863553311776 1.7949299299666905 1.3490720213278045 0.6542153580400362 
0.695 0.04706116611418066 0.18400862450124617 0.40782919479139507 0.6691046651184639 0.9228928607187652 1.150107164752157 1.3461695270677145 1.5133167524783995 1.6540601336291907 1.7724938259343368 1.8708331885732579 1.9517645397675754 2.0163761748608544 2.065291320518232 2.0983312014334077 2.1134659826967965 2.1081597216315653 2.0760166493070327 2.0084845875936264 1.8897123237020155 1.6954244604300197 1.390893700989377 0.9182469829168451 0.3642675087105113 
0.7050000000000001 0.09353648785575479 0.30980744441585845 0.6089365702701067 0.9131158828126228 1.179530860911974 1.3993259086964254 1.577151647987831 1.7187274486409148 1.8307203659979314 1.9173652130504684 1.9827629099968749 2.0289832745116994 2.05750624460549 2.068724532125047 2.0615395452317165 2.0343875849042767 1.9829443142968008 1.9019086789014361 1.781585173101348 1.6089811664131468 1.3656759501968452 1.0308134863434932 0.5932411184589627 0.1915580981114287 
0.715 0.18045589186160158 0.5014179459515186 0.872508986975504 1.1994505082787013 1.4559100468408643 1.6503083740299893 1.7946082631656524 1.9000285607034701 1.9741054821929251 2.023090831918001 2.0505089229386977 2.0589395014966376 2.049536415312307 2.0221368457976974 1.976069600945106 1.9085852512660963 1.8165607135636248 1.6939767468025655 1.5337495725675505 1.3255412303511662 1.0602646144745052 0.730704963662316 0.364601031420974 0.09541402998632792 
0.725 0.3337312815204693 0.7754999444405071 1.1965555248232116 1.5140987526136325 1.7354960148699226 1.8854863576693943 1.9839015374027782 2.0437258386044053 2.0744986678685167 2.0817669773314496 2.0694527386620125 2.039581062560207 1.9928728918946992 1.929411726651966 1.847634937012677 1.745895292005596 1.6204849566029904 1.4675554266256694 1.2815007259733033 1.0572093115731782 0.7934268945825041 0.49595546144805613 0.21369215074361278 0.045241851883742745 
0.7349999999999999 0.5868304717074446 1.140219384699966 1.5661201624975016 1.8359139325891358 1.9968228677656157 2.087362824732963 2.1300147892541657 2.139474126260893 2.1240908069202504 2.0893717643040244 2.038260550815491 1.9722471310420593 1.891972618816208 1.7967513019652541 1.6858427096134732 1.5570676229010396 1.4084254185596317 1.2367811197703225 1.0398552033569664 0.8167007694920377 0.5725525522899458 0.3228778633477487 0.11982349785610719 0.02054970607040657 
0.7450000000000001 0.9712735427327762 1.5857823418674577 1.9534785610041918 2.137031394937903 2.2180473074818177 2.2385811497111656 2.2216074344732997 2.179458286088335 2.119436418422846 2.045351493934703 1.9592288772979565 1.8620360563002054 1.7535908960211934 1.6336685922576362 1.5010052276888803 1.354604787478477 1.1928335577877134 1.0146118512302065 0.8198349744142117 0.6116138878249081 0.39868304243730124 0.20209241253096727 0.06460283979115855 0.008952636242694212 
0.755 1.5017059743241201 2.078474240222337 2.319400346702698 2.3884729454324076 2.3781412896139855 2.3262690003470086 2.2507598629308547 2.160857343895233 2.0609034584775565 1.9530610003758357 1.8382404115648714 1.7163517066430287 1.587324520977714 1.4502575370831858 1.304758840850597 1.1497790583424448 0.9850756267249818 0.8107085768148422 0.6285649395423738 0.44443346424620433 0.26821582568008623 0.12196839573672125 0.03372834327045188 0.0036066761418415694 
0.7649999999999999 2.1536599387422752 2.5601052082154734 2.621399874540059 2.5631755121049022 2.4618519485519244 2.342296585164385 2.215434475243785 2.085200712231224 1.9531139692840962 1.819368155397196 1.6834962529092148 1.5450643945019455 1.4032225121325361 1.2576048764025787 1.107470069412201 0.9528445148785745 0.7936481426859268 0.631534803682906 0.46914554027324573 0.31365272662766225 0.17472829934449507 0.07124431201424031 0.01714327148352318 0.0011315161759832548 
0.7749999999999999 2.849904255821233 2.959557758216386 2.8208663029978047 2.642172735489878 2.4607064002892534 2.285760136641435 2.1187264236933885 1.9587331590905595 1.8041950568887701 1.6535002977707218 1.5053025810248684 1.3583996314661348 1.2119859090942617 1.0654791607660663 0.9185160136033623 0.7713577832027995 0.6244793040099753 0.4800353436413602 0.34141429801939177 0.21521493911463402 0.1105059554386438 0.0406225376270844 0.008289133659564879 -0.00017854405735314577 
0.785 3.4649564532768276 3.210189741973229 2.89252332500363 2.616612900303537 2.3755995260405185 2.162045582577404 1.9690549317592287 1.7912632750632713 1.6246816414611776 1.4664123847280865 1.3142540152007043 1.1668074462471023 1.023053573153573 0.8824461769845298 0.7449006772828383 0.6104824014117269 0.48052088714716434 0.3564250706813458 0.24272190650502756 0.14377283546745667 0.06812797517211366 0.02280061899481156 0.0035161731146128583 -4.673914861565154e-5 
0.795 3.8590089731675334 3.270219814299286 2.827974250948697 2.4904833117978726 2.215537549412064 1.982647687669458 1.77855072307226 1.5949922487385915 1.4264788141506677 1.2691852408490505 1.1207748098288859 0.9794355366887157 0.8444408967339931 0.7149419923660862 0.5912132943141604 0.47301315299515656 0.3619839486134336 0.259098203282003 0.16876134817641086 0.09376170805294737 0.04129114048229826 0.012411270837257155 0.0011019224659576665 0.00035135823019238205 
0.8049999999999999 3.928851399619505 3.1330651613367824 2.6378864414365877 2.2788007451826022 1.9967032347088112 1.7629526292512652 1.5616247520237285 1.3831027000522036 1.22131563033441 1.072382033052434 0.9337532548945584 0.8039511826891508 0.6819207879084801 0.5672977453296165 0.45966322728369663 0.3595260283071066 0.26727933495797573 0.1849650829055527 0.11485409493621965 0.05995059698453188 0.024894731810880255 0.006160168686526746 0.00040220793444002007 0.0006484498829759794 
0.815 3.652202877581768 2.827636408137951 2.3482529273618926 2.0053694491449696 1.7392217573221376 1.520390439221255 1.3330935181658385 1.1682220119687534 1.01991698953283 0.8847966336135934 0.7604139177823166 0.6456833814983793 0.5393552255523381 0.4413783989232666 0.3507776275146042 0.2685136359627983 0.1939530630220251 0.12996919357814335 0.07660669574579906 0.038015713952074814 0.014695157569161177 0.00265866144893781 0.0006903005720518621 -2.1885838730629353e-5 
0.8250000000000001 3.0988733591215034 2.4066323879671616 1.9957566546138152 1.6976969839874834 1.4646537774560475 1.2718874308981016 1.10670403489121 0.9612512541888361 0.8310702453698251 0.7130987778023841 0.6058018236561384 0.5077873452523124 0.4185548204933521 0.33716801694871434 0.2635373585108687 0.19731501517805203 0.1389567306486192 0.08991372490505765 0.05032391427684038 0.02421862126536084 0.008045890756162855 0.0013452852921740782 0.0007001974166274093 -3.774496932723928e-5 
0.835 2.40088124212606 1.9326802442858078 1.6196620239067545 1.3831430303226355 1.192631670663666 1.0324214942368257 0.8935919366279358 0.7708317104450624 0.6609397145668005 0.5618580966810407 0.4725061666947474 0.3917331045400712 0.31920201879164656 0.2536293355980863 0.1954066503619692 0.14311488265452613 0.09871159929527931 0.06114006672642072 0.03316104821561583 0.015089077433304982 0.004196562926395836 0.001011342832222574 1.531226627958515e-5 -2.259424261141091e-5 
0.845 1.7007066919943243 1.463825679521232 1.2557014064842313 1.0845882640704145 0.9392932466840458 0.8132925116260209 0.7019627141166823 0.6026274919050149 0.513322307336862 0.43325392450241335 0.36129432311431486 0.29720244083347985 0.2397320155827094 0.18874393040367257 0.14318783803628846 0.1032244376507823 0.06934593173763756 0.04130991983800868 0.02195002181860986 0.009001175664123673 0.0023579727156899932 0.0006288253326120624 2.8760337476407133e-5 1.4037316264318284e-5 
0.8549999999999999 1.1037117860111874 1.0449460665617742 0.9302060218843708 0.8187121165498646 0.71567505979788 0.6218755490606916 0.5367269631590935 0.4594749286860843 0.389831390384711 0.32731565896474474 0.2716554779868487 0.22222512672149894 0.1782433202858395 0.1392868272151666 0.10433872698789853 0.07422257058655596 0.04827124499728608 0.028099309545570605 0.014332883179678929 0.005279158866797196 0.0014353263396833793 0.00034508171339719257 -3.9742126567952896e-6 -7.158952922397405e-6 
0.8650000000000001 0.6582746060352134 0.7024764618008932 0.6585400725486383 0.5950531523892448 0.5276132536690327 0.4617577979503274 0.3995574344478694 0.3420713353082595 0.2898262941714827 0.24299049765399697 0.2014643712154601 0.16456946162690997 0.13183729631848148 0.10239454011857235 0.07610426887207679 0.05318812720615344 0.033614489072696443 0.01922037587215042 0.009177481033991602 0.0031648554260740175 0.0008526645696851909 2.088254551155244e-5 -1.7326250166364854e-6 2.565094559849046e-6 
0.875 0.3623000701811833 0.44464464058449626 0.44551624489599173 0.41645782477286053 0.3764895858431575 0.33304980215488766 0.28989045785386586 0.2490030217105469 0.21154070214313936 0.1779525769645013 0.1481234640361491 0.12148910927762979 0.09751853247400802 0.07550217184297513 0.05573979760152559 0.03810618025020043 0.023599312041069215 0.013105472453355665 0.0058380985542297315 0.0019308005463673783 0.0004226738927219295 3.5291451552007386e-5 -1.5728483994306014e-5 7.310951080381073e-6 
0.8849999999999999 0.1850039851054025 0.2652192309716975 0.28800167044046854 0.280788618585277 0.26009225687588605 0.23353723150710662 0.20525057436605493 0.17773064500559996 0.15224470231257067 0.12935657864449682 0.10877213165661881 0.09008416384272394 0.07261151886984885 0.05619776353628543 0.04104856455922831 0.02746342126101302 0.016693261953110855 0.008893119817143108 0.0037247429074675764 0.0011434963906823553 0.00028315340375598477 -8.609714428377269e-7 -1.6855738870641401e-6 3.527102440843699e-7 
0.8949999999999999 0.08823579587605804 0.1493284794557092 0.17789437833495067 0.18235859320772815 0.17409517011948897 0.15939749281849133 0.14225979076776574 0.12497722294257498 0.10886102611321197 0.09414993542421601 0.08058143387040373 0.06761674500067871 0.05483251024556608 0.04235485111519256 0.030470971301205588 0.019978909076181703 0.011853830544180169 0.006029550614970736 0.0023523268399203157 0.000664029831627666 1.772227616447103e-5 -9.173532062450862e-6 5.58546827877579e-6 -5.988435903495765e-6 
0.905 0.03961602597779834 0.07966518374781335 0.10507231486814508 0.1142568610885377 0.11302027988358129 0.10622359473727071 0.09698927405823705 0.08735847769660976 0.07817809557004174 0.06948500059598631 0.06085489308247996 0.05179770891004798 0.04220146216812309 0.03235644956229265 0.022852524921871883 0.01464684581831549 0.008454877045237924 0.004051423140898763 0.0014917264101920596 0.0003614617364545644 2.7788304330852998e-5 -8.984066171991573e-6 1.734248384049203e-6 -1.0043245912867704e-6 
0.915 0.016901556618128307 0.04037114914984151 0.05938361483705289 0.06899454900844548 0.07138995357994357 0.06950900389222203 0.06577230540947511 0.06156206173705391 0.05730567422064358 0.05272919725083855 0.047300560903413245 0.04073638219460867 0.03312752282945523 0.02506823555886266 0.01727755817793747 0.010832800717488697 0.006008342806783015 0.002715598968454011 0.0009118739787533983 0.00020305770742660642 4.160593614337821e-6 -4.858278278459249e-6 1.2024686103610793e-6 -8.161759800992541e-7 
0.9249999999999999 0.006911548123085705 0.01962473697759556 0.03226569692205781 0.040483606260350094 0.04416113951064074 0.045210277115536636 0.045129495397498026 0.04465016559131851 0.04368039511635051 0.041639999268890636 0.0380953024807772 0.03288841306880383 0.02651139343166249 0.019605544596127886 0.013182038999732734 0.008024328991275073 0.004260661017880044 0.001782576996820634 0.0005640768687652925 0.00011051440913720234 2.389438733159388e-6 -1.2258227683782652e-6 -6.166253625761176e-7 8.408729238081059e-7 
0.9349999999999999 0.0027438204583421673 0.009086118831756144 0.016831255119513933 0.022977033864780057 0.02713791475784117 0.029987146692741443 0.032316601590389946 0.03423828274575925 0.03515675177906772 0.03446118634635835 0.031723247331218 0.02720630996215466 0.021474712478056907 0.015463057136168301 0.010083481995019558 0.005956842497591153 0.002973962121610371 0.0011723898864918203 0.00031274973342730605 8.482925866956648e-6 -5.380579286805298e-6 2.6346093217645417e-6 -1.6417390389864006e-6 2.0813922044227162e-6 
0.9450000000000001 0.0010577259347511678 0.004211914345701815 0.008714474306723268 0.013307374455518578 0.01722058110207895 0.021028361662885596 0.024908351536950986 0.028196448102756587 0.030069163721476583 0.029747148953486978 0.027213313567177495 0.022841796071060294 0.017556036622641547 0.012208776441424707 0.007745739899200216 0.004375642423519455 0.0020591330950541636 0.0007464395002763566 0.00017863186254300084 1.1601420907888377e-5 -2.0678138553872905e-6 2.709329762840343e-6 4.3702908349499414e-8 1.205293301363014e-6 
0.955 0.0004147921958365039 0.001748701171271072 0.004330264212832301 0.007592088305496698 0.011771710923632987 0.016586663654052057 0.021360889728195415 0.025249319079064143 0.027094781849941116 0.02655564835737194 0.02370321880146818 0.01935988332320039 0.014333641919301796 0.009657107695259723 0.0059070752855387015 0.003190460037526266 0.0014007038810649047 0.00047317275869446923 0.00010854078523617541 2.744667677084464e-5 2.8295570240728998e-5 1.2194981582110825e-5 5.444020487231985e-6 -1.2736431563055428e-6 
0.965 0.0001523190837625886 0.0010330844557772043 0.0027460518231367526 0.005798899667596846 0.009792890734252463 0.014740352464809835 0.019987521911656383 0.02377516807630306 0.02528396071221628 0.02411355351954296 0.020884176449458003 0.016388358916168133 0.011709290067905484 0.007594989789389342 0.004496271566062707 0.002278053843680211 0.0009341738605977978 0.00029481519415340204 7.062508560517003e-5 3.6522636085237203e-5 2.394325976894096e-5 2.4803393638842333e-5 2.785080544572688e-6 3.1115278076310204e-6 
0.9749999999999999 8.725539772042393e-5 0.00027208239084669517 0.0014992117505087388 0.004090146317679497 0.009031978845391864 0.015270349709896845 0.0204665387247574 0.02371003267926733 0.024086944152600966 0.02203531038848308 0.018248476136466935 0.013798245410947402 0.00944355546676559 0.0059396575985307815 0.0033368223052145096 0.001606465695618356 0.0006375025783215277 0.00018580628887284942 6.13249742769436e-5 3.3112766409945996e-5 4.054860488936045e-5 2.365224967713561e-5 2.980875816816289e-5 3.87341942539518e-6 
0.9850000000000001 3.330467292740266e-5 0.0008016286369942095 0.0024611531344808334 0.006224586827517295 0.01108372691721142 0.016099475124605953 0.020869583908911422 0.023113082243531556 0.022751825977541072 0.020069352754086 0.016021617282453715 0.011552232033696513 0.007645297547893837 0.004618479827043359 0.002495737390991945 0.0011293416792165778 0.00037995126156509587 0.00013285536217579053 4.7645301897228376e-5 4.81013124600891e-5 3.292935868313626e-5 3.9965193354826387e-5 1.335378871387266e-5 5.557520473941507e-6 
0.995 9.374549985790778e-5 4.18208509826018e-5 0.0014996807424496814 0.004853770977872318 0.011299259878552043 0.018914685768734417 0.023005139121532077 0.023964752331276373 0.021934418724998787 0.01801435788989364 0.013565745904507709 0.009422362957349842 0.005979944745124546 0.003453717036742618 0.0017381222638543359 0.0007329233745441768 0.0003246985042551151 9.522343485980633e-5 5.732115483190331e-5 4.2589159666940254e-5 4.4491189045469184e-5 2.8109886767444317e-5 2.765825173911031e-5 4.678104210736542e-6 


==> store_RUOT.txt <==
grid rho1 rho2 rho3 rho4 rho5 rho6 rho7 rho8 rho9 rho10 rho11 rho12 rho13 rho14 rho15 rho16 rho17 rho18 rho19 rho20 rho21 rho22 rho23 rho24 
0.005 2.182612352974629e-5 0.0008545671405822642 0.0025498383396946453 0.005149662032702005 0.012735707570904432 0.02605550388566761 0.03763057885802466 0.047990944586522165 0.05732218659135241 0.06325693015605495 0.06719627181071058 0.06794599290594087 0.06659796482542417 0.0628017820046631 0.05761984625085991 0.05152519538962012 0.044248113859495126 0.03708374346131915 0.029711625544686163 0.02270916737262818 0.016410116322363583 0.010823850628033371 0.006367078501981482 0.0024831626762755743 
0.015000000000000001 0.0001283152670008723 0.0006126258141426165 0.0037645638513773318 0.01226987229072953 0.022963068130253585 0.03310606351441159 0.04647780535923223 0.05899991133066469 0.06804966881949018 0.07476673083954608 0.07743143130138405 0.07755829455176827 0.07474723523130797 0.07023977793732036 0.06393341428510749 0.05630393917746765 0.04851784286625128 0.04008117404604508 0.03202745394319251 0.02439727155080923 0.01737977756411102 0.011431818873369748 0.006641047824616775 0.0025597342465544237 
0.025 0.0002121458457511648 0.002037470966047045 0.0065586023387145375 0.014166526893681685 0.02785443833329196 0.04674627030281362 0.062292553950488376 0.0747624823360962 0.08454585883384724 0.0896281559640286 0.09179255754397878 0.09017326835566276 0.08613468386972911 0.07953070317808482 0.07157840850567782 0.06286186667570012 0.053181256202280806 0.04388645122691756 0.03468052289436509 0.02614723754016529 0.01862860093715807 0.012100898131005289 0.006976482809645246 0.0026612547895599192 
0.035 0.0005099307016750076 0.0031309574622398906 0.01174988400097091 0.028812184463526028 0.04875940292875785 0.06631132063383148 0.08410489677429228 0.09818083715885896 0.10653697591496147 0.1109614059482242 0.11033085616483795 0.10661622813800736 0.09975817749889021 0.09124333372475735 0.08113409737879035 0.07001947483912374 0.059130629868543554 0.04801161915409004 0.037708173295804975 0.028253361158480858 0.019804070187843387 0.012797949971202205 0.007270097340721093 0.0027240940352446508 
0.045 0.0010656737917231606 0.007107287657677312 0.021195991316853367 0.04203839205586101 0.06826725499802637 0.09577401315186782 0.11543025918335442 0.12823778707909467 0.13560749130329766 0.13654284038253656 0.13357544664798476 0.12641613757378373 0.11682096103311042 0.10490402501446647 0.09205118385538953 0.07893782926184922 0.06542995391431006 0.052889119852435676 0.04101440121414418 0.030361867579259405 0.021225645152041228 0.013523167531785674 0.007608074655798824 0.002822308131766871 
0.055 0.002418900591946477 0.013124385498778073 0.03759831842235794 0.07353026443158678 0.10885742136197812 0.13531824696829559 0.15583199782803356 0.16804476752241665 0.17159989188209973 0.16949388029582493 0.16156068279992658 0.1503782734584366 0.13629829399967996 0.12106225705383411 0.10487937411812684 0.08843123033399919 0.07295754042461691 0.05801862869061272 0.04462818226683464 0.03276401005471892 0.022519367919297123 0.014242352561984195 0.00788348392183058 0.0028727691195939986 
0.065 0.005314419119234167 0.02639391441162486 0.06553491319576965 0.1116626487724674 0.15491796611203906 0.18963480082952708 0.20907840714165044 0.21678102983431471 0.2161111199148392 0.20763024117040774 0.19480459792343532 0.1780049386472884 0.15936851183503686 0.13922962897277222 0.11908802492996887 0.09964143159276895 0.08078963210047321 0.0638376913281672 0.04844750509817031 0.03510866800747747 0.02400567844880047 0.014952099071356695 0.008191699491943982 0.0029544862283459317 
0.075 0.01182027965507754 0.049625691735072905 0.111463803549445 0.1780829260287405 0.2294297393343273 0.2593709612084152 0.27499881614761695 0.2774697438033858 0.26896524064717137 0.2539474392352925 0.233283762785437 0.2100841291764381 0.1850175894976101 0.15997446999840717 0.13521524090625398 0.11144424821099598 0.0898140958629742 0.06986733904414053 0.05252798613414392 0.03768146493891289 0.025318478521322435 0.01562962775414345 0.008413846221429211 0.0029786898387507144 
0.085 0.02589908027779849 0.09360368644656568 0.18456223735973454 0.2639609341546191 0.318348503724258 0.34934781761826034 0.35709674928150936 0.3492497485141597 0.331588363386634 0.30626981954205884 0.27749625347811124 0.246108580245058 0.21442547095406908 0.18283922114489987 0.1528256989011231 0.12498206609316796 0.09918597558891198 0.07659113746183513 0.05679078832167943 0.04017644378159595 0.02677785461205201 0.01625215022994647 0.008644636902598035 0.003027511271552763 
0.095 0.05605820366947629 0.16948633731241414 0.2962387658971623 0.39168363402709955 0.443702926479597 0.4598777660791923 0.45500140864392624 0.4346867350683013 0.4036361838862636 0.3673484337757222 0.3273422569163488 0.28687647057216203 0.2466505671045436 0.2084713794633199 0.17248050897082837 0.1392894542222878 0.10983712906475658 0.08360892750855428 0.06136973136932622 0.042893028573987024 0.028061785132300898 0.01683471327397351 0.008785843087080747 0.003021559445992583 
0.105 0.1182496853238635 0.2988597298006156 0.4595793884970764 0.5533804312178788 0.5918848273618789 0.5949077688306428 0.5712847527599673 0.5325993362538728 0.486181560123862 0.4350065086095136 0.3833110610504891 0.3319089009526019 0.2829141592385497 0.23650599195483307 0.1939331153398366 0.15553152174735946 0.12108757357309 0.09149803855648155 0.06625567178924589 0.04563132057735751 0.029501888115374825 0.017362038717437522 0.00893138305678165 0.003030491575517491 
0.11499999999999999 0.241090940430459 0.5046407047569231 0.687205799286585 0.7686625483345061 0.7816935151433599 0.753275623615395 0.7048098828677419 0.6447138800642155 0.5785713329443236 0.5116446711860989 0.445219552533379 0.38204689741943315 0.3224151998621601 0.26772876109541044 0.2177985607348684 0.17300696762959333 0.13393952837775103 0.10000015384697136 0.07171768855878495 0.04873537507515818 0.0308750405760512 0.017866310679194586 0.008987516430333797 0.0029969662843631895 
0.125 0.46959384899168216 0.8163422101794224 0.988630725462671 1.0267971782788514 0.9980828463660002 0.9368218993261023 0.8565381293270643 0.7692452645755283 0.681357636814063 0.5950744051492238 0.5135512947293462 0.43686662750372596 0.36643837131136525 0.3019158869066967 0.24409780918017865 0.19290378172276168 0.14796045890589116 0.10981337174999997 0.0778548064101308 0.05217863186798913 0.03254988528861025 0.01840227628268354 0.009069491169713673 0.0029714570616956593 
0.135 0.865561993368567 1.254804492031327 1.3672323235349666 1.3399151987026139 1.2539235139269589 1.1417788099933956 1.0240094251736112 0.9067340901146623 0.7934327795405701 0.6872263054930593 0.5880045671126501 0.49724876152852804 0.41435634219368017 0.34001337530375975 0.2735027030738923 0.21486276440005492 0.16421636908968332 0.12087031137762091 0.08509042919234502 0.05636653169587072 0.034461802620135845 0.019036372401644297 0.009119994143369503 0.002923073773697382 
0.145 1.4959987490641717 1.830271918670753 1.8176349644999141 1.690193504076189 1.5307985933931134 1.366846803220259 1.206007211437824 1.054529299106541 0.9146512570274511 0.7858346001228977 0.6690020129755035 0.5627907173118022 0.4674857009535741 0.3819388112114679 0.306331335705048 0.24006094431818503 0.18257110948817057 0.13398137853838382 0.09363965351153018 0.061461783432650505 0.037034002784194775 0.0199099221935832 0.009238854009535613 0.0028886766998637015 
0.155 2.4073227516268894 2.5250260905068744 2.3246456006095038 2.078130521483013 1.8337506700440063 1.604943611740626 1.3983210487192468 1.2117123328851473 1.0432583533484272 0.8921925866890001 0.7560080971336983 0.6343322154896994 0.5253276714812058 0.42875717137902253 0.34327296601484564 0.2685096700082511 0.20411053016192882 0.14929868188527026 0.10406505212126743 0.06788960666891629 0.04037908555364067 0.021180858461674473 0.0094594753224167 0.0028505342250906285 
0.165 3.58497923224564 3.2967388838645175 2.86251553699207 2.4762202088349117 2.140482442778345 1.8511176036070047 1.5973078626857848 1.3745265256086607 1.1782150684599118 1.0037851426406932 0.8492317299667259 0.7113593786139919 0.5891206133357585 0.4804617963371492 0.3849016348001871 0.3013260943205965 0.22900931034296537 0.16770799696676048 0.11672497683682184 0.07596584491874198 0.044910820947837576 0.023080263823064412 0.009872492467102867 0.0028436678381649205 
0.175 4.919903722820665 4.074668534488709 3.3963693051034896 2.872988732048032 2.4484210823252877 2.095064055482147 1.7969080434942213 1.5404390253044469 1.316886677144182 1.1210471606897499 0.9476848915352684 0.7944948181354254 0.6583487656156948 0.538120169086879 0.4318566688219357 0.33885432936999005 0.2583507686254837 0.1895890063243524 0.1323298055866451 0.0861580705087562 0.05085273756411518 0.025835411414319026 0.010633369521316494 0.0029122055891422916 
0.185 6.201161030156883 4.778530370651205 3.883702427814627 3.234507063667046 2.7329099313940173 2.3287353230482895 1.9912936939045838 1.7044651096079788 1.457177770010624 1.2409407581536727 1.0511259715688384 0.8828672311278756 0.7339914725129894 0.6016545449129882 0.48486347583556355 0.3821070409768715 0.2926141425970601 0.21591055745849974 0.15142173414560112 0.09901723125813992 0.058599664623103925 0.02970123496690638 0.011848759758911753 0.003033631038659723 
0.19499999999999998 7.1655595446642835 5.32397678887652 4.279883222432562 3.544067324578621 2.9863068093746525 2.5400705985560252 2.172924832261043 1.8626021121821532 1.595376296685078 1.362844342444724 1.1578130688406232 0.976640864973135 0.8152561802250404 0.6719618636688667 0.5443922736935124 0.4316848033332065 0.33286803525411324 0.24734216115137736 0.17488116649106225 0.11521430652909823 0.06859938093595752 0.03492612642588891 0.013732464329231642 0.0032917146857380786 
0.205 7.580453806193101 5.643211097740072 4.544041240714583 3.770156215371174 3.185531868717896 2.719829254214873 2.3347198125095847 2.0088396853667945 1.7283361750281734 1.4829286384858915 1.266805256598444 1.074255937890152 0.9026320878576944 0.7486493943220697 0.6111491373785973 0.48843047700292697 0.3798652308907722 0.2849839515324481 0.20355017227759592 0.1356043527981042 0.0815244667910768 0.041874815403131205 0.016442054465133638 0.003762740639898232 
0.215 7.343655169330054 5.686263996915468 4.647449300313815 3.9006824518264676 3.3233032371590023 2.856769139019719 2.468836860930485 2.1382921807112503 1.8513257700863408 1.5994656328848853 1.375323517557909 1.1751703581790685 0.9946917622655125 0.8322115193096523 0.6852279986459081 0.5530406973696153 0.43464254432277766 0.3298183711665282 0.23860359012783489 0.16120117067502 0.09826573082374265 0.051098326665251215 0.02021954855718905 0.004534724532720413 
0.22499999999999998 6.517050485801225 5.440977892134426 4.577527812931133 3.9164314857819593 3.3839082013822033 2.943366290011431 2.5686950328529994 2.24465601695419 1.9605150581335056 1.7077620600595482 1.4815936613415763 1.276797497271678 1.0911934545559163 0.9215702917233285 0.7670695411361301 0.6260002784500105 0.49811630763347975 0.3830922263550486 0.2812946523658171 0.19330612713039444 0.11999455533587347 0.0634361231666089 0.025437039378665982 0.005703892918756948 
0.235 5.310668624669448 4.930471756556218 4.340689944751797 3.819863604771439 3.3663147745463995 2.9725077875402484 2.62805992431998 2.3233132856979317 2.0506869471666094 1.805239360929993 1.5817060746955172 1.3777308103674506 1.1896743227595916 1.0165444222957236 0.8560114791035369 0.707838387653238 0.5710920833139299 0.44605381031200525 0.3331547268351666 0.23347299206644517 0.14823152735738732 0.0800966150462247 0.03271809638956957 0.0074118676079398815 
0.245 3.982109949230598 4.225251777988497 3.959287282406739 3.61221811453097 3.2662609876275277 2.941825247317725 2.642941009495992 2.369073636626549 2.118124985422919 1.8867144404496126 1.6731657457669677 1.4741852620141787 1.2889690202256037 1.114916000860721 0.9518817516761399 0.7982702768962745 0.6543645593490844 0.5199074508052333 0.39586402575694724 0.28360107322153993 0.18489227488674292 0.10278571653324214 0.04306059759556641 0.009914360351284679 
0.25500000000000006 2.7618868401722976 3.4177271171295813 3.4705163250209803 3.3143645964547073 3.092419701821991 2.8510291749864924 2.610891189981052 2.379097052725737 2.1582539064853994 1.9494062552773008 1.7512609479515966 1.563940235531399 1.3853116280685207 1.2155544694940168 1.0527290804557907 0.8972220464091626 0.7480153043421688 0.605855970247515 0.47116798789621184 0.3459118535850153 0.23237244287855202 0.13382765174077688 0.058032624469371574 0.013680701910062654 
0.265 1.7788694189000465 2.61280947052097 2.919287758580056 2.9455635306818104 2.8527679093219964 2.7048649603404797 2.532319747202699 2.3510019085247373 2.1686255301991855 1.9885831540002519 1.8132559722942814 1.6422483909371697 1.476598527865661 1.3147310966311905 1.1573746317584697 1.0029669573992963 0.852189924249432 0.7044442336267809 0.5608746691515911 0.42287190585977347 0.29358509103354113 0.17631654135521724 0.0800421072735813 0.019566932114783997 
0.275 1.073946696759112 1.8888734144383073 2.3554098893384587 2.536877250351857 2.565050769882047 2.5101670463258063 2.410088456784649 2.285046417351053 2.1468090787655414 2.0022487670876083 1.854542442481065 1.706477122211636 1.557903340782065 1.4102488590078317 1.2620699705587441 1.1142738715041092 0.9653695567546874 0.81614910532198 0.6662028516835261 0.5171717004561457 0.3719387277175537 0.23422600350160305 0.11270236483106738 0.029129872064365125 
0.285 0.6107989664247732 1.2981741355578658 1.8219466595036256 2.1139004905822394 2.2451131724750093 2.2781412089699837 2.2494073935221968 2.1829656325252635 2.092724592236741 1.987494305117909 1.8729870630905376 1.751773135895475 1.6265286731226574 1.4969217763132725 1.3643786855327924 1.2272522343714232 1.0862821483668375 0.9397044341349959 0.7881508836168603 0.6310828889203981 0.4713311973377262 0.312447278620278 0.16124992020398743 0.04517918293756862 
0.29500000000000004 0.33237681913002054 0.8500010693661859 1.3533978401367504 1.7053255361082473 1.9137730497126915 2.0203600957074053 2.058131740589052 2.048579156693966 2.00734230093802 1.944143911556384 1.8654716018320334 1.7758959501115408 1.6772298666326222 1.5717692941482984 1.4586985957273493 1.3390980387234348 1.210747661867811 1.0738008273310273 0.9258036705337034 0.7665453672817917 0.5955951977590553 0.41674581401782984 0.23293339329018142 0.07267230408675163 
0.305 0.173278186724132 0.5352855311853614 0.966390026563773 1.3307019222575984 1.5868760576744239 1.7510298630186 1.844771675013795 1.8877776421030477 1.8934401796196483 1.8723766182663502 1.8314435229348323 1.775325249450847 1.7075272131881654 1.6290286196064812 1.5415564881235722 1.4435491704243206 1.3354120281216204 1.2138173122898839 1.0778045611269023 0.9232918867719337 0.7483535744189739 0.5532830990860725 0.3371975894993863 0.12002234994913097 
0.31500000000000006 0.08885340912593707 0.3243315317541264 0.6662276185749534 1.0059716628977928 1.2811148508669656 1.4819087331642373 1.6199226418594628 1.707001413117283 1.755669283051875 1.7744065869115608 1.770657049097853 1.749227157013963 1.7134280472743353 1.6657975964544276 1.6064627749464222 1.5363967149331774 1.4530021721383282 1.3555763924344917 1.2388791058176511 1.0999538566164886 0.9307895135082659 0.7282165549739074 0.4852631183400926 0.20077027738157338 
0.325 0.04402246077468619 0.19188662662462955 0.44396547232068084 0.7370270511315931 1.006015555550065 1.2254030665635853 1.3924827075164965 1.5147368564791877 1.5990745342952508 1.6539371130203258 1.684768825134806 1.696951619952825 1.6937854109055863 1.6775478315676853 1.6498897725186035 1.6101119092414702 1.5582249209693613 1.4902652844414639 1.4036516747357037 1.290155908535821 1.1421094552854074 0.945408872373163 0.6888649482603214 0.3352498809205712 
0.335 0.022272118932212683 0.1099738852848343 0.28800775321177413 0.5246811501583271 0.7698593088375566 0.9892385570671705 1.1724461103041195 1.3179588019763382 1.43087383155984 1.5152167053746957 1.577024285535502 1.6198026908412673 1.6476408142025853 1.6627399939349616 1.6666696969301977 1.660274338792107 1.6420817279681328 1.6109337086825275 1.5609770485998307 1.4866683748994964 1.3741964040376968 1.2058216220299285 0.9572127307400577 0.5512596540341592 
0.345 0.010637534056335086 0.06268541435068307 0.1816314868240862 0.36346149087631513 0.5736864443242469 0.7807192156003797 0.9660937751270157 1.1252069071668769 1.2567636949536567 1.3646158764230867 1.4510646644868372 1.5207916985510137 1.576048980188697 1.6202351074111665 1.6547799671279284 1.6809383587469386 1.6988707318240668 1.7064876907555169 1.7013130545791775 1.674639047586236 1.616900008699912 1.5002902833338614 1.2934018240421967 0.8809888824102518 
0.35500000000000004 0.0055809681542604555 0.03448180208050298 0.1126207655459103 0.2457055958121265 0.4176585859808613 0.6018134105519005 0.780119566848685 0.9416848237271331 1.0844230987776897 1.207092027577471 1.3129346597097338 1.4032376077360418 1.482068723372004 1.5509143420483338 1.6130707114280451 1.669490850815917 1.7217150455275028 1.769387902242983 1.8103969374835365 1.8407409950211697 1.8478313687884453 1.814029581998483 1.687974615663424 1.350450813455615 
0.365 0.0024894429482105827 0.019417427681910744 0.06805169329087826 0.1624726073342289 0.2967171515624764 0.4542611825609632 0.6166563340981526 0.7736929067313492 0.9182768510860853 1.0497926158259716 1.1670646659314368 1.2731897099272935 1.368895451943643 1.458242600803279 1.5423351002012002 1.6250700905002056 1.707248460013958 1.7917365215139167 1.8780127020731934 1.9653799221037942 2.0494337565361587 2.111148254849234 2.114904516193996 1.9568467982482722 
0.37500000000000006 0.001488993859547795 0.010261194825216067 0.04095369878822666 0.10527815720194708 0.20675959729733379 0.3353050283980755 0.47830286376499553 0.6232778422781247 0.7644041744965161 0.8966658506405558 1.0204898560852151 1.1348093372521315 1.2429705843175927 1.34546206291035 1.4469473289460404 1.5484729685809344 1.6555092435200596 1.769128088253758 1.8953681198523502 2.034822281511733 2.1897696643892535 2.3647897730059997 2.525570744872494 2.6445441062809985 
0.38499999999999995 0.0005533722345829909 0.0059152778058881895 0.023882419977067908 0.06712127532841236 0.1408943018656072 0.24303037802961241 0.3634484537649153 0.4935473344951862 0.6246725622589103 0.7536627277115903 0.8767725724705728 0.9953153305108872 1.1083634615732003 1.219892570961278 1.3303608088444898 1.4457747480055205 1.567362078503506 1.7037234273596114 1.8566795215076881 2.038835586010161 2.2571211116947447 2.5185159063693776 2.8532532367391905 3.2927412411371164 
0.395 0.00046460230027445346 0.0029210765235628336 0.014186223529065066 0.04202681815811725 0.09466515929816612 0.1724975243191538 0.27159549621709156 0.3834616248661861 0.5025310403360618 0.6224901208236859 0.7419591437724457 0.8580056266497432 0.9728279987774529 1.085627508065655 1.2014421763205556 1.3207511965385568 1.4519439736314967 1.596389017478748 1.7685304892076654 1.9715865615059325 2.228263721290398 2.571952378912825 3.0324300099669825 3.74970563411551 
0.40499999999999997 5.20255633090598e-5 0.001812485771137155 0.007972593626719322 0.026088099911262444 0.06224130372380625 0.12069709520514528 0.19902098408950972 0.29345221858887616 0.3971818319722086 0.5068180556734584 0.6175054894843958 0.7291909801088449 0.8394301835215964 0.9514052445413121 1.0643191245756367 1.1848407181753213 1.3132081218771654 1.4617924508644007 1.631407788627479 1.8464031393152673 2.117053158955031 2.4706243273697526 3.010036997622155 3.8826637948721583 
0.41500000000000004 4.8289135320608856e-5 0.0007086924965782468 0.004812108480768055 0.015844604689688895 0.04065003979222864 0.08274349703371366 0.14388319030179977 0.22051780333697488 0.30969711145626366 0.4059182897536628 0.5073481721579847 0.610018249211438 0.714981616609423 0.8199676452385513 0.9293454380724369 1.041934994828698 1.1668820686155255 1.3032073381776048 1.4698148356086371 1.6654151870858547 1.9238823020977704 2.2880513211133375 2.7975741765437503 3.6511772871544093 
0.425 7.5352568372488715e-6 0.0005925928329464456 0.0025118915521385237 0.009693332583866074 0.025878467877809338 0.056232317763054894 0.10203779972626661 0.16369595459997963 0.23745840280910363 0.3212985587467256 0.4106096851130966 0.5047443925703718 0.6001691902024888 0.6989695514747116 0.7986031938470658 0.9049891056109529 1.0156462615921187 1.1436149249221759 1.2841783194038805 1.4661285780541546 1.6897624425318412 1.9731198274374921 2.415720182943748 3.1142173202737755 
0.43500000000000005 -1.4121989200255314e-5 6.310180707368163e-5 0.0015794504132867794 0.005696641783763242 0.016574041008253666 0.03735667640130547 0.07171762009299154 0.11936231694440488 0.1801726404535109 0.2505114042528522 0.3292024087066625 0.4121618847467944 0.49972315719254373 0.5883185707244677 0.6811276602201796 0.7745637497763032 0.8767623826224931 0.9819827371266934 1.109542357393781 1.246513465529062 1.4260705036104266 1.6791889110913154 1.9765366522416263 2.4175540256135197 
0.44499999999999995 -2.3121386281445278e-5 5.7982391097645414e-5 0.0006453993635786295 0.003505610126644889 0.010191344046679316 0.02482882910736907 0.04936857390551185 0.08634604966652097 0.1345343369043089 0.19377967793426826 0.2606154002809045 0.33461625956151875 0.41184561634501937 0.49351899056285525 0.5753996594270178 0.6620132304378415 0.7473101839717716 0.8429451483930187 0.9361015068298912 1.0550565788666686 1.1825507691408825 1.3096301503313499 1.502369446152199 1.7157748489762001 
0.455 -8.01747083289256e-6 1.038777623241921e-5 0.0005399608402725884 0.0019125951958607907 0.006491791663486074 0.015986614936872034 0.033940671328442765 0.06133017759929359 0.09991818548388327 0.1479884002632255 0.20559250037968196 0.2693481665209842 0.33948098603418764 0.41176314651692814 0.48825488908767756 0.5631167167009202 0.6427542413493967 0.716125417312367 0.8008881554483696 0.8713008588106866 0.954183856489703 1.0759178893019148 1.1358931762273625 1.1257952993635476 
0.46499999999999997 6.28218583959006e-6 -5.553168637949246e-6 5.783481491277928e-5 0.0011897460187440534 0.003808274818296593 0.010493794574307505 0.0227562443581832 0.043590601337599046 0.07320966664942294 0.11302828859778961 0.16107936698270436 0.21770600042350366 0.2794146839334265 0.34692931899019913 0.4151956091229235 0.48705832542264327 0.5538042844821062 0.6245018546582981 0.6792293655831814 0.7443430488081334 0.7885184273262035 0.7679838308767493 0.7732552343571154 0.6935501205778766 
0.47500000000000003 1.0560793685561454e-5 -1.577239107427436e-5 5.503561257714368e-5 0.0005144358532812275 0.0024832110871821945 0.0065336005765294315 0.015530774487902297 0.03051086258071937 0.0540960991604493 0.08601105869082142 0.12758424694528672 0.17665700771893017 0.23380425437300942 0.2951142920407493 0.3615702581017481 0.42663272393010543 0.4937818530192052 0.5498151648685586 0.6072291793841788 0.6338511234977601 0.6474197220089567 0.6938372098694306 0.6295945438413432 0.41974860239662737 
0.485 3.5733221130304638e-6 -4.393693501213158e-6 1.4054681977439254e-5 0.00041729768740753244 0.001313068479448119 0.0043848922669932405 0.010356816535697363 0.022001541791442925 0.04012218983297359 0.06714984710071627 0.10250220640110816 0.14750282899161357 0.1996621103345397 0.2596082723689555 0.3225427919181329 0.38947603976603096 0.45136820221714824 0.5124951601806984 0.5524104792472183 0.5875362314069734 0.590048137424573 0.46239217386508963 0.3542763431146104 0.23645900130978525 
0.49500000000000005 -3.7013520698056523e-6 4.846806801912795e-6 1.8579497064116768e-6 5.0921974294659486e-5 0.0009318477035731142 0.00275437596858317 0.007547513603169218 0.016200863195019913 0.03158679249028794 0.05434063128656793 0.08681340212598114 0.1280819394723362 0.17937213163702168 0.2375336663983218 0.30304768693988454 0.36949382059088176 0.4379923180835449 0.49495774513287766 0.5473210409014614 0.5618723996055316 0.5450554249017876 0.5676517129437969 0.4749561184112714 0.21163630537790468 
0.5050000000000001 -4.232699139967988e-6 7.114027076107754e-6 -5.989587479639236e-6 4.7698368910512046e-5 0.00044317229625913217 0.002263778514374976 0.005795323846910548 0.013653210934684645 0.026894551882369062 0.04854041455586676 0.07899967636419845 0.12045587124416993 0.17140677280406258 0.2327851752082949 0.3003216393447936 0.3742373261261534 0.44545436648217596 0.5157957175113851 0.5638356968519652 0.6019219814761365 0.5938441353380406 0.45527085974471665 0.25862382365242353 0.10633338252489366 
0.515 -3.674731159988842e-6 5.674691568556545e-6 -4.6990900840621075e-6 4.420221666337834e-5 0.0006195639887390109 0.0019648534176798862 0.005881547911108093 0.013240387249589206 0.027142434111713055 0.048749803980364007 0.08104776892676421 0.12396089677425308 0.17927438980551555 0.24459158864780692 0.32038174561260696 0.4007947594840426 0.48579540621293194 0.562587880781583 0.6341789025354471 0.6699274184756914 0.6708654198519757 0.675030958347118 0.5510087915027215 0.2671991957578498 
0.525 -3.5559278941527106e-6 3.780299511445262e-6 4.7424884349472896e-6 4.591755149102941e-5 0.0006309707712560779 0.0027661277261949516 0.007009689285845076 0.016209065653176702 0.0317471288413672 0.056996664738927096 0.09286223471716083 0.14192888230337625 0.20331137888890335 0.278218574126871 0.36311665884462213 0.4580552088902591 0.5551844788708761 0.6546202003473963 0.7386115950812961 0.8113816628446353 0.8438622391765344 0.770080905430676 0.6559566239198517 0.42935189040927935 
0.5349999999999999 3.875104644113225e-6 -7.874075934506675e-6 1.6122959610887638e-5 0.0003630541423432689 0.00141869561429862 0.0040033946972414195 0.010492974069898449 0.022276389360190076 0.042824007733702124 0.07360055817222158 0.117697214562799 0.17528339977087465 0.2482752905890796 0.33480310978395805 0.43561982419002937 0.5459581604066565 0.6660710942689567 0.7854634925508971 0.9063090179439148 1.0034108373792225 1.0772994057194323 1.1243304411200155 1.0544858026363664 0.7825690542158283 
0.545 9.499657295693187e-6 -1.438482681269393e-5 5.939579451443369e-5 0.0005594136811767902 0.002283758182583138 0.006931309713685075 0.016182820436359782 0.033577327086711274 0.06098783305142873 0.10180382710870428 0.15683019749142024 0.22840054708200974 0.3157150582110323 0.42012133953719233 0.5389156804540548 0.673008261027795 0.8165822047104807 0.9715443215064755 1.124367017192086 1.2815154736984125 1.4163466297572809 1.495566917945026 1.5240854369796613 1.359294551563674 
0.555 7.800068113454628e-6 -1.4019705880247146e-5 6.0849345033010815e-5 0.0012007519765525835 0.004346044852731202 0.011386330005321715 0.026120565900822866 0.05089580050597034 0.08948658954006958 0.14315109895181666 0.214389234639704 0.3029249416970289 0.4103318582647374 0.5351035229667677 0.6786035803068411 0.8379411008577997 1.0153318862538336 1.2049227413417178 1.4122490180458454 1.6232976205424472 1.8438362775915065 2.0710821033328775 2.2322115200650714 2.250394982925502 
0.565 -1.2458425226700987e-5 3.396759745630251e-5 0.0005847955024504588 0.0022641332996563377 0.007316843629151613 0.019218892366991383 0.041097816390762335 0.07742579944833806 0.13005962178346364 0.20164630483310722 0.29207361040342633 0.40276053483433766 0.5326173748997594 0.683040252966067 0.8526166888069836 1.043812851515178 1.254814008406967 1.4911015900160483 1.7489251437531526 2.041161560242373 2.361568603831712 2.709116543982054 3.092217364408063 3.4646295046834545 
0.575 -1.1093237862677685e-5 4.339331663551563e-5 0.0008753636970187332 0.004197457479425968 0.012835330982165433 0.031079799256466784 0.06417637024551905 0.11502817120757325 0.18667329352664783 0.2790930358980349 0.3932981312564382 0.5280145367071271 0.6841928317968213 0.8607934705438259 1.0600959327075428 1.281983923800715 1.5317221923544264 1.810386446767024 2.130290614630792 2.4936772385339325 2.9255863845864103 3.4521062045889237 4.082481924997579 4.904374664696862 
0.5850000000000001 1.630989636663277e-5 0.00037461696636626775 0.002010435630299531 0.007370667244704964 0.021329606774109656 0.049798230855205426 0.09725674264192871 0.16765984116225655 0.26129245463151646 0.37868503716530155 0.5179832091846174 0.679271560602323 0.8610940740945398 1.065021782005483 1.291200310648651 1.5441251988775786 1.826416793567488 2.148396895830096 2.5167951563031696 2.95549327587284 3.484852800379796 4.1469795652476185 5.0397372882011755 6.326234901747088 
0.595 2.0809250106390564e-5 0.0005541977836428982 0.003411055917958497 0.01289848388547443 0.03527470972502916 0.07723204434979483 0.14429597316186626 0.237524411012929 0.3571135430798684 0.5003738769324869 0.6661929221209666 0.8521402142901174 1.0586451481717936 1.2852441657160234 1.535222363133066 1.8109801814428121 2.120498677136355 2.470664506101394 2.879266281430826 3.362824397632537 3.961854850202725 4.7380017034470185 5.800761411814862 7.407271740418464 
0.605 6.730793070900548e-5 0.0012230243646985193 0.006481339789364375 0.02190374038326319 0.05631295353262949 0.11732844575453984 0.20779406642905726 0.3280177086937909 0.4743221601558113 0.6440899942602292 0.8334661864063855 1.041409772474512 1.266338916276522 1.510092525721993 1.774042147339236 2.06385943033254 2.38482862147607 2.749174037769135 3.1690288407501725 3.671413130172089 4.288369650514165 5.081164791110492 6.187270816825114 7.851355235410525 
0.6149999999999999 6.936231567314724e-5 0.0022056409473105495 0.011268623955478776 0.03654596008338521 0.0883283006126207 0.17287784707295967 0.291564530178638 0.43977930171802454 0.6130384487872645 0.805571404751211 1.0145493259453533 1.2369577238630756 1.473116226163175 1.7231138500277934 1.9905762769885138 2.278856279789716 2.595866817764304 2.9494722233081854 3.3554154084860337 3.830687783578922 4.408249796700251 5.140180470804997 6.115628329638188 7.534587271232342 
0.6250000000000001 0.0006265651765494096 0.004482497679529239 0.019941171324422628 0.059498663961478175 0.134261562143432 0.2483118632244733 0.3969295781261718 0.5734229276895703 0.7694069299507422 0.979807476678778 1.199889650955681 1.4284508982955646 1.6643283691185742 1.9095007964345272 2.165666318134286 2.4377074060729997 2.7301828734944618 3.0517735109033044 3.4110768660883153 3.8233900809000994 4.306481529885637 4.8858709694518065 5.60665096971963 6.552648908503067 
0.635 0.0008494898736446325 0.008083033710694831 0.033969697149887915 0.09454390291260446 0.19928529576238063 0.3458691927465983 0.5253538351436023 0.7257235578571999 0.9388541922885416 1.1578520656292042 1.3799512407751018 1.6028711429970022 1.8273894157412252 2.0540454867865687 2.285798113366418 2.5250629768566224 2.7764869522586397 3.0439749424981866 3.33377415956642 3.6507066086050797 4.000508538565489 4.3865184942583895 4.786651478234208 5.182185016488218 
0.645 0.002100360809024907 0.015044056040992328 0.057273275680709036 0.14639138342318136 0.28671079676492156 0.46831087832404966 0.674516976348297 0.8927115551195556 1.1130026239419049 1.3308618446051212 1.5430064692910104 1.7494488693005268 1.9501093275673163 2.1469384808792578 2.3412408345472975 2.535593210392309 2.7316327889483185 2.9314616121866024 3.135438821846618 3.342238007244216 3.545266817118906 3.7248548700744135 3.8272285646951216 3.7460060371364388 
0.6549999999999999 0.00369619614550374 0.0268160049580711 0.09372177554700907 0.22048510350970163 0.4011468064722518 0.6146262209349949 0.8413051790610627 1.066552381079443 1.2835428980887174 1.4880032382385209 1.679582802447787 1.8581071977800123 2.0252835252974024 2.182127246086435 2.330443816652692 2.471064300743817 2.6045766380702413 2.730129246927505 2.844635051973202 2.94162146767321 3.0058791152163407 3.009704231395174 2.8857896855420404 2.4956603551374945 
0.665 0.007867238761555522 0.0477943449654876 0.15018562179510275 0.3225799305586038 0.5434756371139016 0.7830177579744073 1.018443122864807 1.2392960390197498 1.440123407330677 1.6205818229191766 1.7809259106616924 1.9232972623370217 2.049087696782647 2.1602107234350005 2.257572540096265 2.341612143074795 2.41158866279208 2.464873697878538 2.4966882473900913 2.49718164306377 2.4503451323634398 2.3243782985377357 2.0677700616336354 1.5491081565214158 
0.675 0.014931338874631757 0.08263433041430876 0.23357815907073368 0.4574537865303272 0.714116498283764 0.966933692888343 1.198231765822715 1.4006913741796518 1.574357111537112 1.7205005290278699 1.8423896543197409 1.942390167418574 2.0231642047684866 2.0862565109884095 2.132638643895156 2.1622704768339767 2.1735786026634076 2.1636963475380546 2.1266345594309812 2.0534169879737245 1.9287688636839166 1.7278837867225623 1.4183634396145577 0.9077940728794212 
0.6849999999999999 0.029919583531831575 0.14060198798431436 0.35309449245257274 0.6279662606732485 0.9077651973268559 1.1589539102137356 1.3701260603696688 1.5421879661848734 1.6782073789024008 1.7834243315814668 1.8618228495193778 1.9173684838285103 1.9526446475286765 1.9695246390166665 1.9688904196952486 1.9503056906281735 1.9125576137705576 1.8522480967941073 1.7648822233330066 1.6423329616775242 1.47431474510595 1.244382427905683 0.938388569875323 0.509196221177035 
0.695 0.05709340196229312 0.23186910506490638 0.5159616590801954 0.8328002989047089 1.1177018005014356 1.3478236373140071 1.52495249767812 1.6552619389675254 1.7471780745027126 1.8071687493515693 1.8411147517628623 1.8529911277660058 1.8458156360043874 1.8214449187613182 1.7805211803902585 1.72308505734385 1.6475665411711904 1.5519986317696255 1.432314304727875 1.2839839914673734 1.1000726478678657 0.8746301945103498 0.6033903646580401 0.2772010046832196 
0.7050000000000001 0.10930438805535733 0.37175910368331133 0.7277157412169777 1.0659803952122773 1.3315351467605838 1.5232301561979418 1.6530689128741511 1.7347697966390494 1.778616407578865 1.793250216515244 1.7844424766028797 1.7565710345839078 1.7124728406841978 1.6537578866441225 1.5813856007773501 1.4950319777686973 1.394192293490393 1.2770489925967694 1.1417510936103794 0.9856406235929541 0.8061852152105423 0.6039248836629908 0.38029309318463256 0.14856885962233057 
0.715 0.20129015401364622 0.5734923690848047 0.9867959818314789 1.3154774435813346 1.5371711007942752 1.6735854913857686 1.7481536690087693 1.7772010508900502 1.77349020421348 1.7451719597526227 1.6982420396027158 1.6365261184025566 1.5624774771859435 1.4777078388393525 1.3827001140827455 1.2777970805930219 1.1623486826257179 1.0359200297967792 0.8974580252502005 0.7466401319507524 0.5835901354197217 0.4123457126387404 0.23708683402761943 0.07965909919186581 
0.725 0.3605826665251873 0.8497015510654014 1.2838930571835234 1.5651574311708918 1.7197309094642386 1.79068972771506 1.805305484985629 1.7827467898004268 1.7345300507100556 1.6686101547192596 1.589819185082174 1.5013276550490195 1.405164220210025 1.3022940029896337 1.1934777335284688 1.0786458482125518 0.9579923508686031 0.8311971970317111 0.6985969746944758 0.560680207829484 0.41971239615942596 0.28007905114414317 0.14763756683830037 0.043498600401113696 
0.7349999999999999 0.614449041341443 1.1995567462236991 1.5993741323519166 1.7960277137967482 1.8680717607785013 1.8674380663915555 1.8236677139027009 1.753314458041779 1.66681724321051 1.5700134316547307 1.4666536551505829 1.3589337791876308 1.2480226532605738 1.134762591985792 1.0192950778227141 0.901989410623414 0.7827852684263719 0.662119033344798 0.5405357496414959 0.41935143930307733 0.30140329281220235 0.19040437690296882 0.09274281148854147 0.024619220345035997 
0.7450000000000001 0.9940955964942785 1.6090995945615254 1.9061759710703274 1.9899610279040914 1.9715048135031574 1.9014746497232966 1.804151077791756 1.693451877671635 1.5760942671120013 1.456181385326983 1.3357418734206825 1.2158449597494836 1.0971158684866853 0.9796246004425 0.8636268368850772 0.7490157283715136 0.636122368475912 0.5252470420136514 0.41731085219205954 0.31369015722188043 0.21710755405340287 0.13032698811114019 0.05933163282191428 0.014626529040213943 
0.755 1.5066665464283844 2.040569367896445 2.1741723584001433 2.1319697041057246 2.0254873067448553 1.892316963979201 1.7508835493679347 1.608422887753189 1.4688437635557317 1.333506392244135 1.2029781802248145 1.0773393197692283 0.9563102489997563 0.8397967404906698 0.7274395119615252 0.6193209059114091 0.5154256052457842 0.41625405471537935 0.32250760242910537 0.2355894394206368 0.15747208633432666 0.09033957648764447 0.03897117630134242 0.009153708972725605 
0.7649999999999999 2.130300159720464 2.443778746929112 2.3761453161597594 2.211804624898222 2.0272329362577564 1.8438232735565656 1.668787258383747 1.5046047461180898 1.3510440025389563 1.207542103903733 1.0731587118005863 0.9469393663998407 0.8282011435854109 0.7161680974851469 0.6105550644952441 0.5109637589534006 0.4175140030854018 0.33040076791105744 0.25026845215140714 0.1781944252239055 0.11541369972674909 0.06374693465837702 0.02642626620193156 0.0060006277021878995 
0.7749999999999999 2.788162074163578 2.7600937215294277 2.4935166992936173 2.2257580261533207 1.9805707290129217 1.760696635148824 1.564487057164384 1.3879320600009952 1.228307038239631 1.082899598606142 0.9496719350748757 0.8270632886544121 0.7137014967778338 0.6087932372813609 0.5115064954063848 0.421598328545075 0.33880581750507144 0.2633310157807744 0.19549793425210002 0.1360995727486436 0.08574560042271875 0.04597917006461394 0.01852948880009947 0.004091122494517818 
0.785 3.367607419240411 2.945397440294064 2.5175434667809005 2.1745460034237447 1.889913391627784 1.650432836171625 1.4441441561083752 1.264263479059576 1.1051123104708829 0.9629351451586948 0.8348825804921597 0.7187435071283599 0.6130760053354302 0.5165669732868283 0.42858803053291566 0.3484569212255283 0.2760083414073761 0.21114376746227836 0.1540751965071885 0.1051722710814832 0.0647723211741752 0.033980881771174254 0.013409103291456281 0.0029188171551092212 
0.795 3.738465555136118 2.9754798679133425 2.4502754635813284 2.066343429060444 1.7650962144702285 1.5196706054337337 1.3143337037518046 1.1383313200076417 0.9851793265592392 0.850175568073788 0.7299965039389422 0.6224076673923553 0.525526151469922 0.4382920918075674 0.3595998195759634 0.28901956349690955 0.22607356610695706 0.17063417878533052 0.12272212777292793 0.08237881573705738 0.04987726945190167 0.025745044296236058 0.010000937402983301 0.0022410212298984433 
0.8049999999999999 3.8092196842582333 2.8558582897058646 2.3014335258224072 1.9103042713991998 1.6134019483441415 1.376560642994883 1.1802840693442245 1.014246873621099 0.8710369613062872 0.7459125534999971 0.6356109004670423 0.5375662927879521 0.45024601654800017 0.3721534538127563 0.30263666247172205 0.24083969975396952 0.1864671693009308 0.13918416879232354 0.09892719912094651 0.06551983623475123 0.03922075049755669 0.019980464868064873 0.00773587070686671 0.0018955166852463456 
0.815 3.557236202928703 2.610496392009006 2.0879775090913135 1.7221078866148316 1.4466182022484433 1.2269734595278234 1.046938300979179 0.8949355958979714 0.764511869952317 0.65112990406665 0.5515156458855309 0.4636666403328475 0.3857187460181531 0.3167626001415273 0.2556285489941264 0.20191206399882014 0.15504082267934952 0.11473878153533834 0.08080115092309342 0.053017576945308884 0.03150821800054493 0.01589695190168522 0.00629485047355105 0.001728346505019962 
0.8250000000000001 3.0453888400170763 2.2772544921306768 1.8305677122249238 1.5124322883816887 1.2706697614408993 1.077727620688548 0.9176791349870835 0.78258802010248 0.6665441591233477 0.5656312348568704 0.4773680468351792 0.3995144488958787 0.33094010604145174 0.27026710796855663 0.21703752757083125 0.1704298919145474 0.13007982825278697 0.09570513096725883 0.06693587633456906 0.04372019181648652 0.02585773393436394 0.0130482072306419 0.005435366286701826 0.001629849358691926 
0.835 2.3916336324224527 1.8950253798457126 1.551984534274965 1.2977527117584822 1.0969291555118836 0.9323862011536195 0.7954532642887172 0.678566720031059 0.5775728660506084 0.4896140796893882 0.41225064613585655 0.34429723559937453 0.2842374789870326 0.2315671268201128 0.18522564427718766 0.1449487207818164 0.11025725153753566 0.08079329836646783 0.056350815391041295 0.03675750849033502 0.02171579508464111 0.011131347412193099 0.004928146657097454 0.0015800319323966416 
0.845 1.726484109606697 1.5029355604635097 1.272820782650688 1.084432329876219 0.9274078616363172 0.7957470251239974 0.6819355828364465 0.583509810647308 0.49759393128983875 0.42196058601235864 0.3555064059645235 0.29662259078565933 0.24484284409199958 0.19903403959637767 0.15909633898621459 0.12431287363776876 0.09440091328122499 0.0691481896971739 0.048218215841523 0.03152380727589575 0.018741301399413657 0.009897073740777057 0.004645064117138331 0.0015726850819991478 
0.8549999999999999 1.1488308778220278 1.133008599181558 1.0100243094889418 0.8866168882593395 0.7721847570258707 0.6689153153765359 0.5783393175956069 0.497842538942159 0.42621480999060524 0.3627281816379451 0.3059836953152599 0.25581589065982674 0.21115111720270582 0.17199672612703104 0.13746075027078752 0.10748180696952027 0.08178402497213774 0.05994817182362489 0.042009226427027965 0.027604574361888082 0.016656245129855612 0.009108191122148696 0.004482145216166966 0.0015811899855111555 
0.8650000000000001 0.7077109648275179 0.8112412115856881 0.7749491387809839 0.7043833098213083 0.6281906952419561 0.5549973535808364 0.48520109656979665 0.42115735332334214 0.36306622561792934 0.31026500534226487 0.26307976630352864 0.22052419740351634 0.1828049290425412 0.1490758569763233 0.11958350271817753 0.09383214500579845 0.07154411448630718 0.052795635792544406 0.037184102528474774 0.024706198757014353 0.015241843437639735 0.008630672544873708 0.004441744188588004 0.0016253850757513844 
0.875 0.4058152857118048 0.5506792853866387 0.5744269939307669 0.548881833734993 0.5047642616630099 0.4531349115155468 0.40246605685642317 0.3535529746141558 0.30734307005657585 0.2649120873851551 0.2256765252735794 0.19037281858824773 0.15832732252722545 0.1299983553533054 0.10468987180146722 0.08250563888300838 0.06343580895375056 0.047045360028553224 0.03353013239021478 0.0226017829099371 0.014263610549083289 0.008349716433794785 0.004427479268714896 0.0016478995977009525 
0.8849999999999999 0.21819382414745 0.3555253898219516 0.4107722271205927 0.41353102028902633 0.3940357961719711 0.36524824205604667 0.3301932117448641 0.2939601737239941 0.2587024211819164 0.22470604095145363 0.193377885301544 0.16415744723291523 0.137779547258702 0.1136287455556162 0.09224889452394813 0.07335835554940998 0.056696913067544666 0.04261456591360992 0.030673867238775396 0.021050481749980768 0.01364616177485442 0.008200256548621804 0.004481878091651403 0.0017129837309642904 
0.8949999999999999 0.11093127546620887 0.2181372461430923 0.2832645121441657 0.3072289987628211 0.3057179830140173 0.2891435258215097 0.2674605745300444 0.24256693826904557 0.21618171311157086 0.19047471157515838 0.16523777067312526 0.14182651649209504 0.11982146787587232 0.10001086092879113 0.0818578834001639 0.0655763444750197 0.051442730413740756 0.038961359909593825 0.02854630485697729 0.01996334591352622 0.01319147584963598 0.008137690893766925 0.004548966109725605 0.001764515856372828 
0.905 0.053888902280245725 0.1285411499384549 0.18831985359542605 0.21821133655261804 0.22779259068462623 0.2260732701617965 0.21430476698574055 0.19788624858709442 0.1796546975896385 0.16005789262976372 0.14109540200400156 0.12235711776348779 0.10489022051071492 0.08822292934005677 0.07309374335896651 0.059424572782856844 0.046933156008995 0.03622652074090592 0.026868776145430595 0.019134644617182714 0.012958108915998162 0.00813485195757871 0.0046426333847313095 0.0018226556553563311 
0.915 0.025259103700586597 0.07229729985075105 0.12089757799720502 0.15500691543730702 0.17117185489176168 0.1731032804311197 0.16918288948173052 0.1604089753441187 0.1481202559475927 0.13481558154526363 0.12022451243458472 0.10598605741068212 0.09177081770343642 0.07854723436346639 0.06588579908722511 0.05405788293528623 0.04358265375595718 0.03392048788134084 0.025666337436109493 0.018610045225384703 0.012762079199214044 0.008170753625378474 0.004756852093154573 0.0019180660563500318 
0.9249999999999999 0.011570746353996884 0.03989649843257946 0.07507191527071298 0.10267343733401911 0.12057112120274363 0.13118196425497528 0.13236907699945374 0.1283619563998918 0.12172265333312764 0.11244885903271035 0.10266701596438749 0.09186839678827574 0.08120412754017572 0.07025098813879388 0.059853015691016705 0.05008882997808127 0.04064479688950049 0.032342970642714255 0.02475043434813605 0.01821090432802576 0.012753338868323055 0.008248306371033687 0.004851480892997806 0.0019483256671642968 
0.9349999999999999 0.00520244008536631 0.02083379622701059 0.045246569676822924 0.07077868618263398 0.08871454394020141 0.09705271790004677 0.10188973816796228 0.10259996017544129 0.09947366799938714 0.09479666481239418 0.08791252530795535 0.08046732810241194 0.07208226047099309 0.06378429113784567 0.05520014093883599 0.04662180956355351 0.03875899887511008 0.031046844475179913 0.0242072038677741 0.01808452936065373 0.01273454320019976 0.00836581272644632 0.004909919109892524 0.001948888382719005 
0.9450000000000001 0.0023425355551053755 0.011249566867008502 0.026558359681479248 0.04277465733381943 0.05805682913270125 0.07162346503865875 0.07838874026286315 0.08116325697025148 0.08177690442527688 0.0794630525479202 0.07615585243707619 0.07108864071728735 0.06537141900345148 0.05856409196735449 0.051554146622179685 0.04453347048549543 0.03716548135535881 0.03043521703441944 0.023923496035892916 0.018045799824004463 0.012934539745194928 0.008517132538078676 0.005048676797989038 0.002016690038408875 
0.955 0.0010323865209790981 0.005344690763188541 0.01525291215622249 0.0300834835860964 0.04337893006166427 0.051661330358353415 0.059647126746143184 0.06528185646861498 0.06769159611102722 0.06868067095908131 0.06707126056481579 0.06435786638336986 0.06004312196542048 0.05514615893046021 0.04932253789141604 0.04287292289554493 0.03665395384282594 0.03008900687378087 0.024007339221269672 0.018310196564541928 0.013120471364860137 0.008733428053661618 0.005199528051970381 0.0020992694751365004 
0.965 0.00048195024895914765 0.003145900890211208 0.008659080103166364 0.01572918009132172 0.02576460611015828 0.03828724013921446 0.046764213653583374 0.05293262462344904 0.057866813008576906 0.060004096215940994 0.06096514729190244 0.05969461061298238 0.05721275365969253 0.053049198443648735 0.04811526558058145 0.04269293494664969 0.036439972931660326 0.03046785979747141 0.024383880488238266 0.01867397084230199 0.013557012500296783 0.009008289847893536 0.005392283108904272 0.0021681236094583944 
0.9749999999999999 0.00020551087111277122 0.0011667110228922922 0.004942683017141337 0.013214552084294794 0.021989865711473162 0.028584342146915215 0.03750350347533041 0.04573983750840965 0.051461729659599144 0.05598218602567012 0.057660988751136955 0.05783129767631592 0.05589950478492546 0.052880664706079786 0.04846666090224817 0.04298182462764456 0.03739925607709211 0.031153734357205337 0.025160834753170866 0.019385662344398313 0.013989222060723644 0.00936258131866291 0.005576795269941759 0.00222810087350811 
0.9850000000000001 0.00011854192512781268 0.001093461679573947 0.0030512700716127383 0.005724030383721544 0.012531729930284402 0.024119196295742343 0.03351310215946777 0.04177204708560732 0.049378799526046895 0.0541774644150006 0.05755128801320725 0.058264339061526574 0.057302789155591616 0.05421139275716535 0.04995020033919835 0.044889851940192564 0.038710209784703284 0.03262387398870713 0.026275465308251908 0.020205356202800118 0.014704103216389014 0.009776668823366363 0.00582328414683031 0.0023115090586056652 
0.995 2.2255596267674663e-5 0.000213931207979556 0.002306183266334973 0.00851096328847189 0.01593848655347279 0.022533596423656137 0.03279369682338902 0.04308460075617858 0.05094217501013702 0.05739522628971294 0.06057565302560828 0.0617898588916874 0.06045807066696997 0.05765854188955772 0.05315941450727054 0.04734197792769113 0.041282015183237084 0.03444401683586791 0.02781498400815305 0.021407622651821098 0.015411994566456866 0.010264923561030537 0.0060612440536872425 0.0023882327348456744 


==> store_UOT.txt <==
grid rho1 rho2 rho3 rho4 rho5 rho6 rho7 rho8 rho9 rho10 rho11 rho12 rho13 rho14 rho15 rho16 rho17 rho18 rho19 rho20 rho21 rho22 rho23 rho24 
0.005 1.4078129369730907e-7 1.5768175547822144e-7 8.176102842287133e-7 1.381625991175514e-6 1.0524676609825062e-6 -1.1701458218181526e-7 -5.991269712551234e-7 -4.951710091873757e-7 3.2891748756071204e-7 6.128876478810746e-7 5.45814209671272e-7 9.896043923554587e-8 -4.911671898193137e-7 -1.975280790929984e-6 -3.034272374503877e-6 -4.064071605722891e-6 -4.310128337223218e-6 -6.030345993737751e-6 -3.895520702713873e-6 9.670960583914312e-6 2.667853192979408e-5 2.3442698911593784e-5 3.206617843858062e-5 4.354258789501797e-5 
0.015000000000000001 -2.5137379504325263e-8 2.1525688308644125e-7 8.554792031018055e-7 1.5755152023289032e-6 7.758332082243719e-7 -1.0427523571172881e-7 -7.0255288938878e-7 -4.6894241419702387e-7 1.3641678203724084e-7 6.183601569155484e-7 4.1988132463109673e-7 3.6847068538709005e-7 -3.726595725582482e-7 -1.912689008565227e-6 -3.3014569266777427e-6 -4.069723591546698e-6 -4.388250969718233e-6 -6.195428694372174e-6 -4.381839114990516e-6 8.871080458758285e-6 9.455117724876949e-6 3.790729677516369e-5 6.400045449717062e-5 4.4188221798996397e-5 
0.025 9.448587142725506e-8 -3.890949936379007e-8 1.1301565055760882e-6 1.6515093732676067e-6 7.296500829749586e-7 -3.5764867816444335e-7 -6.018133951249394e-7 -7.241697492967741e-7 1.9254551846155377e-7 4.602811348210223e-7 4.7108472214264785e-7 4.807560850719067e-7 -7.974015545086921e-10 -2.0183525884474862e-6 -3.529390828291984e-6 -4.096382089438522e-6 -4.529081141894931e-6 -6.06852266857999e-6 -5.691844818384029e-6 -7.5568126998992735e-6 2.22350749982253e-5 2.2586769656690597e-5 1.3818552828046005e-5 4.056508233138412e-5 
0.035 2.1151585951478813e-7 -3.31049919075066e-7 1.240565824806722e-6 2.192118710598462e-6 2.831827743653148e-7 -2.793470821847721e-7 -8.639661009616356e-7 -6.968654688022102e-7 -7.665720580009305e-8 7.283257795476228e-7 9.073793543791508e-8 1.0125180362977743e-6 1.3104836660282615e-7 -1.8501888818765744e-6 -4.094229323799159e-6 -3.95060910443612e-6 -4.662307765031237e-6 -6.031375494527924e-6 -6.928289082372419e-6 3.322244312292666e-6 -1.5165353729404418e-5 -5.144437944387681e-6 5.823788217992898e-5 6.140014844474573e-5 
0.045 6.238112206262067e-7 -1.0768440918259778e-6 1.919482351840293e-6 2.1762296004319837e-6 5.234635168469698e-7 -1.0682919582803707e-6 -2.406311923591059e-7 -1.6398365001394494e-6 4.745451020853053e-7 3.8479669706679986e-7 2.84495141941038e-7 8.793003282089873e-7 1.2634093523970769e-6 -2.5992122786554217e-6 -3.922326132811682e-6 -4.641729283057228e-6 -3.860659871304795e-6 -6.748133218534291e-6 -7.638557970000848e-6 -1.3109663545875228e-5 1.5211207708351604e-5 4.029195205673686e-5 2.0905409019167376e-5 3.515375489870909e-5 
0.055 2.1442153208582962e-5 -1.1887949355384592e-6 9.655142719187937e-7 5.477339502270306e-6 -2.1929044629644123e-6 4.7042143986632257e-7 -1.4368934069496075e-6 -1.0996727130025558e-6 -2.476080585359086e-7 1.363109157189249e-6 -9.503685765872155e-7 2.1415947491949805e-6 1.1574682990712903e-6 -2.147339062032877e-6 -5.082968080466488e-6 -4.2787531483179375e-6 -3.8751967393682585e-6 -6.778778347503456e-6 -8.838116205903135e-6 1.6411502461524674e-5 9.2386550912954e-6 -3.2349712834542355e-5 0.00012299231355594742 0.00016435329825495448 
0.065 0.00022233286408768638 0.00028196087367552726 0.00015840507058217067 4.347340583138112e-6 -2.7726925429672616e-6 8.463174651536509e-7 -2.2675299915075192e-6 -1.0302645160609192e-6 -1.9183394970190976e-6 4.18471018102419e-6 -3.197029316368699e-6 2.3667623590996334e-6 5.515593152864706e-6 -6.5355807596541304e-6 -1.4461289378660258e-6 -8.888640482245663e-6 1.1335030358772258e-6 -9.342669696037198e-6 -1.0574637750518368e-5 -1.4138082969801513e-5 4.8261422242595886e-5 0.000411986756018376 0.0005949132313887162 0.00028447777172119215 
0.075 0.0006728108197147104 0.000526587163405829 0.0006100731762453786 0.0008964433893850297 0.0010780831667850203 0.0012363054560435207 0.0013778989878860184 0.0014137314512184095 0.0012214492928594618 0.0009011619458193249 0.0006657385837918663 0.0003026395250273206 4.920359545149133e-6 -9.216225955142876e-6 1.00235259458889e-6 -1.1834650130888857e-5 5.708347216790144e-7 0.0002601199496025247 0.0005585996639453916 0.000854905836242259 0.0012931586672291356 0.0011976441742004434 0.0005823114002323493 0.00015287527861049255 
0.085 0.0031194599625664022 0.003499838851281768 0.0036556059843107554 0.003347801847709635 0.0028215633283635005 0.0020837646443653927 0.0011938269711612819 0.00036934874345332 1.2275155585137615e-6 -4.249349650452261e-6 -6.530624239303728e-7 0.0004812126239399882 0.0012585149782528247 0.001739406413927072 0.0021125002046071956 0.002505979465226675 0.002803802315396245 0.0027597714407710805 0.002714131357689324 0.002550501071903709 0.0016447195303716938 0.0007143764319133411 0.0004049427016199203 0.00022107682880190271 
0.095 0.009723873028775294 0.007867994184115488 0.006501255513830461 0.005899618544520343 0.0058852040300190565 0.006508304201237759 0.007728676713183091 0.00923368359375858 0.010386375094288735 0.011029133270004828 0.011344762399011958 0.010717766886229971 0.009302628867323935 0.008038926377402448 0.007012088000122978 0.0059914157147740454 0.005025748761254729 0.004231843716057462 0.003089632936066622 0.00171605566396376 0.0011290340753731393 0.0010221199965760458 0.0006958703261970844 0.00025661273698115994 
0.105 0.035307554397203886 0.0370155458497724 0.03757659599630005 0.03675388158421973 0.03479139424051995 0.031686484827069594 0.027569212018106835 0.022912420917368816 0.018567312649468096 0.014909996554256797 0.011943341950452959 0.01031365111053813 0.009790566595715977 0.009143037176717779 0.00805101266430925 0.006851025175502127 0.005539984356378765 0.004044718688142948 0.0031748251527486185 0.003074715385463847 0.002489297397334847 0.00146903506920322 0.0007379209985391988 0.00025185463933471985 
0.11499999999999999 0.08994910069426566 0.07448014404449632 0.06251641201538335 0.053839635530996334 0.04773916941593066 0.04389224736045809 0.041849088028495005 0.0408228572471794 0.03958980043156468 0.03742508131524252 0.03407912434354324 0.02899026917927653 0.0227782222628356 0.017208336075967383 0.0129533045115514 0.009608734707986823 0.0071079359994718 0.00545250915127294 0.0035726253977673775 0.0012568589029496313 6.037848614449948e-5 -3.462761857947472e-5 -6.059985847850502e-6 2.8305729830174764e-5 
0.125 0.22479003034600623 0.1733526663251942 0.13132936882714624 0.09708523391953512 0.06975023330705256 0.04795561358269386 0.030713915412590442 0.01750032658582156 0.008402762536271688 0.0031379989726134164 0.0011328510110637877 0.002092581190179209 0.004532557169343015 0.006198778588099776 0.006393476975546236 0.005805804227436689 0.004734963810852123 0.0033963156791943713 0.002954840113037621 0.0033045060000728987 0.0027214805315679824 0.001442274407761554 0.0006299674370706387 0.00021535759286012146 
0.135 0.5298849006610827 0.4297791779208745 0.3424759514764879 0.26830180830071093 0.20600527035476737 0.15515152133303622 0.11449343266456795 0.08252410122130874 0.05738695784256883 0.03789115542055473 0.023178119421357352 0.012195388942731582 0.004912764557656133 0.001552409019393939 0.0009064282868517272 0.0011901146221381283 0.001712646551916934 0.0020970054940054605 0.0014446226007438015 0.0004707959150558952 0.0006375204944591983 0.0010682104260428121 0.0007606589774555861 0.00024581070748042055 
0.145 1.0799827542651321 0.8652534346544352 0.6911415233387318 0.5473901750192287 0.4290709692697622 0.3310258125389268 0.250673826339268 0.18582490825869188 0.13482272920684438 0.09545570960856598 0.06553861156548195 0.04334946018390755 0.026880547987821052 0.014793100392534661 0.006927904861213276 0.00285104843823214 0.0010554609680409749 0.0004937288155006797 0.0009353267491789274 0.0011109656917387273 0.00035092578933582086 -2.260098067620453e-5 0.0002273675420050303 0.00020583463333986862 
0.155 2.0011181702148226 1.6093444212960957 1.279174008201009 1.0088390896257966 0.788206304523865 0.6106537448832711 0.46744100801629296 0.3523610773439152 0.26026140081874677 0.18775219006184743 0.13194847431453874 0.08998451676344946 0.059404720215193614 0.03752648763349978 0.02188782210750988 0.01125233908715502 0.005092230959822565 0.002023166794470725 0.000550478166345264 0.0004019322724110527 0.000724421432694855 0.0004354073277746534 0.00011733340461589359 7.340620388207597e-5 
0.165 3.301903495730836 2.6794037570936657 2.1568961230755224 1.714370857126828 1.347492550127035 1.0451356326950378 0.8012795527995159 0.6064543891014123 0.4523973543303904 0.33120292045398936 0.23675444119366937 0.16447039508826622 0.11048538422347623 0.07155942953157032 0.044417211514487936 0.025795826700890975 0.013342516052969149 0.005998849395971381 0.0023747725845268616 0.000641911990375936 0.00020285209099100976 0.00038991856901662847 0.00026675211783205866 7.599738129013267e-5 
0.175 4.910347121844143 4.029686145611141 3.2769069024539452 2.6440918783421012 2.106799649813492 1.6583658652692135 1.2849390177673412 0.9803043795825441 0.7357157272421511 0.5428302212098767 0.39274330162858867 0.2772773071826643 0.18983438715042728 0.12516500125579763 0.0790598987349375 0.04756544809972332 0.026791661491115844 0.013430461235081938 0.005729338430822059 0.0021211789564533692 0.0005428026672919112 0.00010943374496273639 0.00020935415226686072 0.0001268592500651422 
0.185 6.53171541477701 5.478272437867368 4.5436959119368705 3.721013337020187 3.0180355391668248 2.4144417140846914 1.9065125574717827 1.479991866243826 1.1279521048335028 0.8424897941820867 0.616065611633417 0.44028120059844134 0.30629377260834423 0.20601619551870523 0.13280006071699985 0.0813705277726123 0.046994099532609614 0.02520388671002835 0.011908341548654694 0.004633254286066403 0.001511586926312286 0.00035242943175646524 7.413891050522814e-5 8.886108202391108e-5 
0.19499999999999998 7.825905808414254 6.725430642057933 5.720232309223676 4.80940541245099 3.981191034799142 3.2559470832487483 2.6205483550638298 2.0778894657391427 1.617627144558253 1.233505268371716 0.9187872423473366 0.6670232338023633 0.47098477903426206 0.3222979949683619 0.21224445753149027 0.1330994160109767 0.07858639395988244 0.04312068000781842 0.021597725026727306 0.009307834995907725 0.003144019055612013 0.0008368534657299254 0.000179701717507863 3.6189184546980835e-5 
0.205 8.40431162245439 7.496390734555618 6.5745641732269045 5.684061204884242 4.85294769525339 4.069257148246847 3.3629063206783814 2.7280793530144543 2.1743332851476103 1.6980738369962076 1.2958233195981759 0.962874260856628 0.6942607131541474 0.4841541246013845 0.32522342142288446 0.20882621025002057 0.1265681884796463 0.07131245307883308 0.036644534670578384 0.01673324781858339 0.006304887306717022 0.0017248544298416324 0.0003475414501706575 7.150061426194898e-5 
0.215 8.136138589106023 7.560277218899842 6.912011780110117 6.197805371694112 5.454239663701744 4.732754695809615 4.023586882652936 3.363312009446325 2.752978841579637 2.2070528160426486 1.729102182536448 1.3198930641321043 0.9776410930754551 0.6993943416295082 0.48091314999130497 0.3161051748470838 0.1967982210378935 0.11425944191231782 0.060591915118681644 0.028535209890384605 0.011450401709905272 0.0035276488356848767 0.0006971953851634544 0.0001000222513806992 
0.22499999999999998 7.07727157683669 6.955227700443896 6.643908992154901 6.223826891794375 5.708164984543573 5.115667963942379 4.51199913602214 3.889822998949546 3.289083448231521 2.7170369647837442 2.191326854750552 1.7216058979346855 1.3133320927304621 0.9682001890356691 0.685726275581281 0.4634797589826227 0.29665204707083326 0.17764951711235358 0.09754241876961389 0.047688224357755535 0.01988661116730031 0.006592862307413724 0.0014778506756647075 0.00016401759294557006 
0.235 5.55841660272668 5.810326205956433 5.890480086605568 5.776690199782543 5.536368790748015 5.190134083983836 4.735474323114886 4.243440111185774 3.7084084917916065 3.1704743698084217 2.6419957115418518 2.142643725272132 1.686702248747176 1.284057392812999 0.9400662164406968 0.6570002351401132 0.4344294735236423 0.2688123035709344 0.1530571267019014 0.07797168370278859 0.03402378150277573 0.011852967257561936 0.0028991497039485004 0.0003654885706701194 
0.245 3.935020845821639 4.4467069478146675 4.787519785807253 4.992027211285433 5.01626921005058 4.908115704045406 4.696497414575294 4.358842373140838 3.964884239750562 3.5098996249043912 3.0316539715000648 2.546158107797473 2.074413806372308 1.634105256055008 1.2390148758262356 0.8981178722898692 0.616602779844486 0.3961798891562715 0.2345056473483041 0.12476794708027213 0.05722739610227578 0.021099956544138807 0.005499712514382693 0.0007642715302937086 
0.25500000000000006 2.528462974267949 3.115234453049916 3.6167825777082143 3.9886852907308605 4.262212685194064 4.3789006319313994 4.363969193361215 4.254704523372936 4.01212855031527 3.7003854676335086 3.3150001319661864 2.889906156770214 2.4432990564637205 1.997064524262483 1.5714448566784838 1.183633643705369 0.8461354479529509 0.5671880637294054 0.3507425667911482 0.19551322913176178 0.0945893448310692 0.03712999362601877 0.010425079217533939 0.00156067573389429 
0.265 1.4651454240791362 2.0094873886322113 2.530170269456436 3.0024191433117347 3.3749177172471745 3.6819435687784843 3.8590970895674084 3.9086501341648185 3.875394399606418 3.7082683427911336 3.463556206020661 3.1365315895665247 2.7566230596358134 2.342971993739879 1.9180517786079079 1.5041888137018562 1.1217120393657518 0.7866750695121029 0.5105707602743139 0.29968560893770163 0.15354677525746904 0.06452345203070853 0.019689582918071616 0.0032776491642905192 
0.275 0.7809776470752541 1.191843534260522 1.6491264852477552 2.108681782116013 2.547139971152626 2.9064853427796686 3.225972664217505 3.4424614589325118 3.5367027559711093 3.559559064736252 3.4518265114070252 3.2610274400219073 2.9817693390500706 2.638834758411813 2.2513880041327536 1.8423153279410545 1.4358644315878408 1.0555088991225943 0.7211056832143576 0.44778061010474457 0.24426855182717258 0.1104851497239722 0.03699411912133771 0.006988271152542566 
0.285 0.3753632526355352 0.664394499224589 1.0042919235633954 1.3937174886908348 1.8010088572545844 2.207793233177489 2.5495710026705747 2.870095643563631 3.112647786565022 3.2386875692669466 3.3034690923342 3.242777294873992 3.095262312811966 2.854475565119656 2.540664541532292 2.172376176236392 1.7728487834992395 1.3683627762635637 0.9858877343959689 0.6497002999452128 0.37921385598737545 0.18574979686867416 0.0688223561369522 0.015045342131123768 
0.29500000000000004 0.16725226367194185 0.33731999220213427 0.5836423869124231 0.8718905992711308 1.2090645256667243 1.5732544789028475 1.952984955596855 2.2776111580994365 2.5937744470060533 2.8545463595410814 3.0045235916165964 3.1016614030146443 3.0790026720660197 2.9665729126979787 2.7564520310446863 2.464504333241446 2.1082109410148853 1.7112070559963093 1.3021903267086343 0.9124117636372532 0.5717238344074329 0.30489962641705953 0.1259803455253724 0.032349574907691164 
0.305 0.0691165792421948 0.16413081272332267 0.31015295881824656 0.5257240867511067 0.7761417985969062 1.0731825625648648 1.40242551187726 1.760316594476195 2.0705301207590976 2.380578612670123 2.6554094914075663 2.8250565551781968 2.9485821056703814 2.9578144460732583 2.8744672370071545 2.6886553810683735 2.411901111673741 2.0602510408394434 1.657872929928908 1.236584459036476 0.8333212696289903 0.48551022559254475 0.22502371711185642 0.06857247799171018 
0.31500000000000006 0.027524206093597868 0.07614502442626868 0.16178526821348768 0.2898201363261996 0.48300046935634444 0.7054949802724647 0.9716851246590155 1.2727942079432977 1.6138468126558738 1.9134091189753468 2.2177517362881014 2.504990154942515 2.6926464204084684 2.839405294645831 2.8768341823590795 2.818526363992685 2.6519938417699693 2.384221792681086 2.0294055061632075 1.6124476878484524 1.1694195687610989 0.7453281758643506 0.3886048597230199 0.14120035805933306 
0.325 0.011338767923256554 0.034955523822665424 0.08084686050606871 0.16020884854284775 0.27399521384712777 0.4506611053435998 0.6524742405629786 0.8949406753229993 1.17342219951122 1.5021205682270198 1.795192955083344 2.0955217524224037 2.395270132892633 2.601262487527328 2.7703902531525175 2.8344939819179156 2.798997877227077 2.647936400779101 2.383187029163429 2.016462847598757 1.5736245469983308 1.0967866914817672 0.6431352751845707 0.27834808933653676 
0.335 0.004923449464813712 0.017120095483853445 0.039942258767101516 0.08466881808830298 0.15906340982511583 0.2611986742898179 0.42547519960730723 0.6120368434288103 0.8363227492782982 1.096521052118193 1.4167320266655359 1.7076101926263854 2.006407323030548 2.3200520696501874 2.5463521259398108 2.738998603254716 2.8303382779833153 2.817255109776902 2.679060008004134 2.411371972637399 2.0223145748380933 1.5388409154537537 1.0119780214598764 0.5185409577609856 
0.345 0.0021117355119410625 0.009165658158053619 0.021292228111988686 0.04359209279394677 0.08797788857286826 0.15809498917289858 0.2503875245240883 0.4051145395485404 0.5805998233153602 0.7911168231496294 1.0363707811357856 1.3512938681712023 1.644311963667438 1.9445966169319984 2.274524574048969 2.5246082869134314 2.7438907775605945 2.865240197342847 2.876241107723555 2.749662744853576 2.4727886025985044 2.0480802704688625 1.5033212040299688 0.9031175461007023 
0.35500000000000004 0.0008920885046757171 0.0048794798761466265 0.012937196360023225 0.024096399117814592 0.046483051522909144 0.09075612895039024 0.15714054666444216 0.24076155581626352 0.3877614403467698 0.5554319057569159 0.7558158758653186 0.9885997822099101 1.300688996759008 1.6001766897242673 1.9053951955209596 2.254822579893611 2.533673893975488 2.7848486985897543 2.9415962436333514 2.981000951839393 2.866600351366943 2.5737154980094075 2.0950831692398273 1.457610066927275 
0.365 0.0003994964099678783 0.0024944966003477564 0.007942682334907344 0.015903756073033272 0.025915394649807157 0.04875724303557523 0.09286848410612532 0.1560879247198748 0.23167729973261725 0.37187383215787034 0.5342456306300094 0.7276400284150939 0.9496973546723815 1.2605104865036028 1.5707153930749835 1.8847036968063706 2.257556371983551 2.571760593089654 2.8626106976479235 3.063518730651245 3.139407710873017 3.040588334671561 2.724084864184008 2.164444253769643 
0.37500000000000006 0.00017912512706580452 0.0012828180704010234 0.004616590706049348 0.01086068121749946 0.018100650669376772 0.027007728000398232 0.050306431503153046 0.09412202298350286 0.15484492080967446 0.22262631211163647 0.356053640614821 0.5149004641086227 0.7041743994428307 0.9166761308332679 1.2266298741214738 1.551517865872677 1.8784674100112455 2.2792482279405237 2.637103427294565 2.9785330469294293 3.2369843967403935 3.3632027786140597 3.288422212104654 2.9401838181741167 
0.38499999999999995 8.313324243863773e-5 0.0006504500397578467 0.0026297553632783494 0.0069674474648374896 0.013445752877838842 0.01970421740673644 0.027478336567571086 0.050894987446770644 0.09424342982029613 0.15330957897576186 0.21326037502168424 0.3390087276316098 0.4951787286119473 0.6830523753993794 0.8868285139668802 1.1948683483003406 1.5376977029957182 1.8820300350680113 2.3155840540264125 2.727104809704608 3.133879811317771 3.469776160524545 3.6694886771757482 3.6371392728682532 
0.395 4.931495725668533e-5 0.00032853124770915176 0.0014543677157658613 0.004306096257523928 0.009335928146712857 0.015696986958245365 0.020917987318712448 0.027347517121852072 0.05022983291996536 0.09282477944017689 0.15131716707857792 0.20344853861808776 0.31962956184103175 0.472645584683094 0.6616347415679614 0.8575294356747141 1.160781365708356 1.5233325405745246 1.8893293133319686 2.3603600472056803 2.8369311936606945 3.328346184558531 3.7707785288819413 4.082793824569161 
0.40499999999999997 2.2087604815979045e-5 0.00017849678552901704 0.0007849134368902166 0.002548704511363964 0.006166284619012717 0.01162409962878544 0.017717625355189587 0.021950225284392364 0.02664889010418987 0.04802580247477636 0.08926178168728369 0.14852619255075505 0.19332681289382117 0.2972153297351012 0.44466942291722394 0.6366756501376277 0.8260313692464837 1.1196002824683275 1.5009715529699166 1.891921240286914 2.404009435773485 2.957230943339693 3.5570899175302086 4.147545819111781 
0.41500000000000004 8.895715544743332e-6 8.191813262725667e-5 0.0004360885626050054 0.001448935445185276 0.003848372222415089 0.008101138721568375 0.013824187548404799 0.01966087119116477 0.02303767008227601 0.025538484589655852 0.04412580540065596 0.08273216925763394 0.14420556084699193 0.1832471645441995 0.27186069741532654 0.40876280539519655 0.6040581646551688 0.7891889914156642 1.066391562275631 1.4614170238859536 1.8779763335571547 2.431717491592019 3.0706432888825033 3.8050892412810002 
0.425 1.0082792976928712e-5 3.087831427460441e-5 0.00021492631282413188 0.0008273234508015051 0.0022744474305339685 0.005260464104464568 0.010044623383298305 0.0159816831488465 0.021702881509123688 0.024482652579032455 0.024406772981460906 0.038727688560369865 0.07232515031986202 0.1369354549031893 0.1734464533370063 0.24488155995433655 0.3634572215569842 0.5588798558691086 0.7431022606757154 0.9964719262400409 1.394169256738533 1.8317470387147743 2.421572811113076 3.147207237103679 
0.43500000000000005 1.0828285253172698e-5 1.4967563980242127e-5 8.861905736630427e-5 0.00042992815421326325 0.0013218591123022663 0.0031915902058886336 0.0066938263134164525 0.01195399244100755 0.018155305931557078 0.024016528600772757 0.02666209172851224 0.02395694678530079 0.03273948188958083 0.05753469974519917 0.12441915466974607 0.1632306181570225 0.2188668264754407 0.30978953501086803 0.49644248812585784 0.6828785329528999 0.906046080733257 1.289070201577187 1.7346166563029224 2.344273287064953 
0.44499999999999995 1.5659443867999112e-5 1.875002335165188e-5 3.56029209988562e-5 0.0001909743536409117 0.0007050684631852711 0.001869468826697085 0.00411557137883576 0.008052458299230916 0.013772422436225847 0.020364851793594832 0.026731596906973305 0.029999769009032926 0.02516582855755147 0.028093815737149138 0.03927164951954354 0.10395007316020173 0.14974190349095162 0.19655230660228196 0.2528499033482907 0.4147905775311526 0.6032243157267025 0.7930193270151481 1.1395509105600932 1.5694429386657265 
0.455 1.843277015120548e-5 2.0076824422746165e-5 1.760691313752727e-5 7.00848814434718e-5 0.00031995705013394826 0.0009910360226340204 0.002393518341091243 0.004951883952402335 0.009236616606092627 0.015413141470459538 0.02253508396974479 0.029806290245950554 0.03480542124987929 0.029032374962344697 0.027713777974929008 0.021272705147733606 0.07447699682330555 0.12738357820997584 0.17784619231371848 0.20164020867838392 0.3186021586508929 0.5010542625515675 0.6581589360203522 0.9471505116674106 
0.46499999999999997 3.932757262764541e-5 3.5987733152526014e-5 8.238036100852164e-6 1.5265850357090716e-5 9.55896261410974e-5 0.0004278391531074843 0.0012147076461771489 0.002777314600273164 0.0055491590342450665 0.01007270450443529 0.016692722271751705 0.02445583231970817 0.03292679575215138 0.041086389644130056 0.03613814145502353 0.034626470250649896 0.010721407587327685 0.04052515210658737 0.09047502331123876 0.1561783464149712 0.1646413206007999 0.22174161787008725 0.3805311109944392 0.5071174406464669 
0.47500000000000003 4.9731975164390985e-5 0.00010882497313013939 6.393635011876786e-5 1.1873576347826154e-6 -2.916002621311531e-6 7.785834324289947e-5 0.00046878819019869483 0.0013236009970792224 0.0029325661570484343 0.005756745992321552 0.0103171576838949 0.017271009988030495 0.025689805017449628 0.03526868045931057 0.048132283085877345 0.046025909492038816 0.05016999951831776 0.016171099016108748 0.015433574118046403 0.04138942651960001 0.11960910429569412 0.14127293641515942 0.14308754289119213 0.2573265677286812 
0.485 3.449188833853922e-5 0.00010744267702963994 0.0001954822823373864 0.00012853481022347124 2.077081166108191e-5 -3.858184463405301e-6 -5.198027017497275e-7 0.0003199071883744353 0.0011561422117539917 0.002701223280507717 0.005397869253519812 0.009687738627708973 0.0166465533646634 0.02554645503470613 0.0352968665817376 0.05394317320043117 0.056492941619895036 0.07209115983499914 0.04224875898910106 0.01824187718261559 -2.927456755090138e-7 0.06390408581277726 0.11912927446638631 0.09474283441472389 
0.49500000000000005 4.3418675849116184e-5 9.751829122064959e-5 0.00017790449237282957 0.00033881971974458747 0.00032910649513263196 0.00015495347640299278 7.147722098557047e-5 -2.377199534095431e-6 9.78135468460671e-5 0.0006585948660811289 0.0018846926393897671 0.004194502614761602 0.007811146475077656 0.014199562378178427 0.02335873821704814 0.031055550868632147 0.054731953817498645 0.0624513898884624 0.092907037123034 0.08350595812841415 0.06086505938707417 2.123966546044298e-7 0.007960406156837544 0.08353573078048611 
0.5050000000000001 3.758518683852352e-5 9.137858177563074e-5 0.00019502004584143195 0.0003573031856194536 0.0006724591201814553 0.0009149147038233982 0.0008234008226498668 0.0005935307342542356 0.00028310532249548395 -1.0737867520496658e-6 -1.4011350627472774e-6 0.000492587338378047 0.0019672017314910015 0.004287658552220739 0.009003001253361266 0.018597406620440633 0.021327851030475756 0.04597073495794497 0.05526451320679499 0.09780784978184846 0.12026799026731054 0.1336508691863219 0.06905833998748667 0.0018345656311514157 
0.515 8.32712652429346e-5 0.00018305796418705 0.00019927389655997885 0.00023807589826715936 0.0002907277604663125 0.0005791364091399173 0.001184421877732482 0.0017373551942699225 0.0020875538643844865 0.0020772984576485076 0.0016234898118894746 0.0009187582579610332 0.0001386521692916219 -5.624421985008649e-7 3.8366437865242076e-7 0.0003084259148288318 0.01053778058679399 0.0069049185031301325 0.026893005268743483 0.028133868954820014 0.06508800022520346 0.11047420267521839 0.19062999043009204 0.1991073743159294 
0.525 4.190523853336847e-5 0.000250136085872682 0.0006476025551777759 0.0010290489756859672 0.0014545815449271832 0.001747139095112371 0.0018997085667089506 0.002355702218828984 0.0032744161394420747 0.0048187193364074635 0.006952872935055837 0.009137859958694827 0.010793046800842629 0.011233875759903995 0.011235814433333772 0.010843529641248791 0.0031141051468334523 0.01112767771579812 -1.6035816171027645e-6 0.012854567742063162 -4.6364091734699825e-7 -2.776031360080672e-8 -2.5481783681811226e-7 0.10137321334677189 
0.5349999999999999 8.857481582427718e-5 0.00011470448678801981 1.1939023966331397e-5 -5.709854904861755e-6 -3.816764780444071e-6 0.0002744615608816364 0.0009708193823201178 0.0016874650631696145 0.0022111674298463425 0.0022634565326320154 0.0018113170733418012 0.0015865061517483271 0.002633527471010595 0.0062301188386973405 0.012393213621441843 0.022245741993666628 0.045325769188892626 0.06041351223302397 0.10663966678034148 0.14570498540371568 0.23428843971202784 0.34529848040866884 0.5037100979901812 0.6158002621595963 
0.545 2.0612377400058834e-5 5.107284941768819e-5 0.00017214092579778684 0.000372747533077325 0.0007904458243444476 0.0012076416280898394 0.0013290664756698475 0.0014050914309065785 0.001780726799896059 0.0032439013678170134 0.0069428172488165095 0.013922562447764904 0.025469702004169998 0.043099795772492996 0.07051103662661538 0.11177586877763332 0.15971134157471678 0.2443682726902337 0.33193112221572585 0.4675880063585656 0.5974149256826047 0.7366778082602756 0.844503043190777 1.0167988425693348 
0.555 1.7234292383483396e-5 0.00010572527053276382 0.0002684975324716149 0.0005043776241560327 0.0006247455106477701 0.0007048121081829409 0.0012624334793794392 0.002857285782257961 0.006525435080715399 0.013657422616904571 0.02588177429435016 0.04548639372691961 0.07544630016805362 0.1198533083458369 0.18103392562810616 0.2591614517062741 0.37076307351875387 0.48670547228990313 0.6428681945628524 0.7910553217035947 0.982082801349895 1.2208585383149 1.5915417731884054 2.042670574035929 
0.565 6.423750306544518e-5 0.00016204420683757492 0.0002718513519538168 0.00031818724861229497 0.0005542515939475912 0.0015130565536465232 0.0038682514394145287 0.008996514335861926 0.01880659333818053 0.035644467214230535 0.06261232700922915 0.10336746716744635 0.16171549682464445 0.2396882050597445 0.33997745820414754 0.46978984276011043 0.6117998663524045 0.8018340068111905 1.012560364151172 1.3143708758243926 1.698719400670461 2.191966329566482 2.7107449520461078 3.276374379617559 
0.575 4.62709797609262e-5 0.00011652769591266599 0.00017470854491406784 0.00048491713159938554 0.0014947165211784755 0.004035964204278722 0.009872916010700283 0.02138220388138391 0.041490931005102025 0.07390167699881751 0.12264360437419952 0.191389933666303 0.28258508813148725 0.4000908079080496 0.5486494886610493 0.7253755274610236 0.9657898123898498 1.2558255807400254 1.6557795157479287 2.1264170601650947 2.6764613167930684 3.2688816263452174 3.998438563837322 4.924083345635173 
0.5850000000000001 4.921650186354154e-5 0.00011359053469182923 0.0003381849230092715 0.0011179512406617187 0.0034068349265257286 0.009193075242641506 0.021212170752790346 0.04289709232535195 0.07847538036767407 0.1323724989839941 0.2085011743667581 0.3102039016570679 0.44275633243505946 0.6125308396336467 0.8272352040384184 1.1165343691876943 1.4693221174227633 1.9255508964579795 2.434462949694011 3.023671655340301 3.6961604508345314 4.533821279036527 5.503237730233687 6.526567356674814 
0.595 3.686663636037757e-5 0.00016072242621720245 0.0006437183270126268 0.002390136861856948 0.007411189017406811 0.018724584611811736 0.040249388503733885 0.07678228018639116 0.1332853473490922 0.2142118698819041 0.3240474343561772 0.4696510169993909 0.6597499180682004 0.9066947912297889 1.230823908261149 1.6203748157472724 2.099676265325811 2.625458405493521 3.245273289376317 3.9644605281013594 4.818763747770621 5.738617869914894 6.710414553176587 7.825989889256414 
0.605 5.2233176829619143e-5 0.0002834526239812313 0.001350031296456708 0.0050907321595856925 0.014686094291906093 0.03450877564259731 0.06996702299767697 0.12671861024631143 0.20998247645523746 0.3253785753369566 0.48105494339279975 0.6871645342410442 0.9562344147165984 1.2995632927855727 1.7053988846853652 2.189201182595457 2.7206793523356523 3.3513276915156203 4.066439294206925 4.8671429406152535 5.690157159446963 6.558396990926298 7.503221984036185 8.407133885145832 
0.6149999999999999 7.527478526753173e-5 0.0005570393723820788 0.002853204306513951 0.010052555492060487 0.026876127592420813 0.05939783202699271 0.1141641883541959 0.19731632367997498 0.3154500069034831 0.4775209897205629 0.6940027731918893 0.9754311953414807 1.3262384928714792 1.7357098680514729 2.214072149537516 2.740866576875288 3.3579923140974746 4.029274991782294 4.742615244549711 5.452650896031486 6.1864730784930515 6.92317928515019 7.561347773228324 8.133344983095357 
0.6250000000000001 0.00013130753817522378 0.0011867515587318106 0.005743011918644611 0.018618581227056175 0.04655434920921072 0.09718229621718619 0.1777593891652992 0.29574694679397884 0.46050155445692736 0.6821209877726762 0.9686090287378765 1.3197443876223374 1.7258601669729419 2.1930081164900463 2.7055492195456066 3.290269814273646 3.897662312251619 4.5158179545290995 5.112273170238005 5.7021058864028396 6.235925887863273 6.642475874519772 6.952040115464481 7.0797491683894025 
0.635 0.0002829748564414647 0.0024875302978896036 0.010976293580136631 0.032980150953336625 0.07739251280213921 0.1529164621448134 0.26795663461812597 0.43206826572033397 0.6547293633650858 0.9416470150321651 1.2894682345734878 1.6888233662105088 2.141629952180578 2.6333057660190327 3.1758091057779305 3.714817147318338 4.243056515543605 4.733447513682936 5.187266241930564 5.5476075270597835 5.772957843117317 5.887067642170492 5.813646623913798 5.556562849277316 
0.645 0.0006363983528469286 0.005020484015415619 0.020246743377869136 0.05650649198523563 0.12444487070633875 0.23380568407856075 0.39440837750481306 0.6151734372053903 0.8999984414565124 1.2432409906754427 1.6348350686710504 2.0724515941341592 2.5404735867210775 3.0387655426038016 3.5137899015138254 3.962581648671399 4.358908084952691 4.694802290885415 4.9181767437483455 5.010670297134404 4.989082952736359 4.792771899044896 4.4461393989671905 3.937679559693439 
0.6549999999999999 0.0014050616244664499 0.009879099211010031 0.0363990384061973 0.09411023464547391 0.1949556803519003 0.34946025901717825 0.5662353465065213 0.8478794909201898 1.1868571882225336 1.5714575651643425 1.995050036103147 2.440028392801578 2.8972232247795935 3.316590236868427 3.6977369774511324 4.013841452948356 4.253030163535994 4.373136951539531 4.371750920810419 4.26037535621684 3.995710718239135 3.61528389513862 3.115337733627256 2.5249400660271 
0.665 0.003074860758495862 0.01913152216611487 0.06394406104752517 0.15305553084479956 0.2987807679678457 0.5098764093163443 0.7881025925277098 1.124190895518294 1.503942313393488 1.9163415295167943 2.3413789016808857 2.763340637999312 3.136467571884912 3.4613535313303507 3.710911625682794 3.8733201891442532 3.9172570607926076 3.8506040059293105 3.681669622816145 3.3830604208024035 2.9988718164719503 2.529020068513001 2.008098630885496 1.4690615551437853 
0.675 0.0067513900605602195 0.036467317276156486 0.1099871209150177 0.24362326396738138 0.4472380888592876 0.722169312542916 1.057457397537097 1.435623485884991 1.8409920327563913 2.2508521342957306 2.644654952592801 2.9806938459945886 3.2595357191637566 3.4547999521847483 3.557066311769951 3.5449494775293173 3.432800769701046 3.227533911847389 2.9149888976501703 2.541171119214156 2.107377374277514 1.6496075548718803 1.1957577549522218 0.7782842732185916 
0.6849999999999999 0.014792280697509264 0.06835017940686923 0.18524005830722629 0.37877731803520687 0.6504201229945517 0.9874464210823223 1.3682592536000384 1.7718847515151495 2.1724504036034595 2.5455619753598135 2.8528824813639804 3.094470158837396 3.2456871249494026 3.300696155297908 3.2466442876021557 3.102003292510115 2.8736128699812853 2.557748627333652 2.19945875126747 1.8003683747800943 1.3956834840228958 1.0075801981082444 0.661075170187294 0.3771966545708568 
0.695 0.0321193463431832 0.12554466276080006 0.3045312316538618 0.5721561347203262 0.9136565050102342 1.3022722630049184 1.7105473965746312 2.108600204138086 2.4685723750321364 2.754674342903569 2.9663564925501955 3.0816323134037886 3.098774538365389 3.012177998621657 2.843115333596552 2.599260505050147 2.2848930823821503 1.9425566974258446 1.573853390158364 1.212119464678655 0.8742223813478066 0.5793243793153715 0.34132037977318236 0.16821773110458393 
0.7050000000000001 0.06838367174965589 0.22469165371688718 0.48572058653814937 0.8342877754110412 1.2368454041617725 1.657470093081955 2.060773139418228 2.4152669100798674 2.686898445452588 2.8746780243039205 2.9600678308132915 2.945723888542181 2.832354997927143 2.643396313493044 2.387977549970463 2.0764528518181424 1.7481625766631488 1.4046667463003986 1.0769526485188072 0.777325787938355 0.520484490708209 0.3153277097085657 0.1656902511733012 0.06959191300617362 
0.715 0.14107094029076253 0.3886423611763968 0.7460354610810346 1.1698143222279929 1.612269011788611 2.029956519695372 2.3870056185633386 2.6503746774438905 2.8190301033983576 2.8786862191596088 2.8366825800737594 2.6995178185318816 2.4926017526591018 2.2269665573887294 1.9175828391222935 1.6003786165353469 1.2769733052927306 0.975813337133306 0.7053965913099637 0.47701148505981766 0.2959812747102536 0.16348062447523753 0.07625965748899446 0.026961642521596343 
0.725 0.27838141742620515 0.6435872645274504 1.097241163202605 1.5736444392718776 2.016992089520381 2.385486312979484 2.6465153989952817 2.799687204253413 2.8359561274202942 2.7678780113106405 2.607628961941432 2.3827173770586243 2.106427952625677 1.797266387143314 1.487785464372483 1.1797738268002798 0.8990604180199989 0.6509738433159017 0.44413661643977476 0.28121452910879186 0.16159984879885667 0.08133241026269762 0.03354864637504429 0.009889009610649768 
0.7349999999999999 0.5187818236278927 1.0123868375177123 1.5390227371486938 2.02280640281842 2.413257711978347 2.6778626562283505 2.8180497326013754 2.831437586945317 2.7367477808000187 2.552132655759951 2.3075562597402137 2.018851784574749 1.7072434666203655 1.402034349006473 1.1052418749257287 0.8400195266490936 0.6090158424574327 0.41868519072530896 0.269620357736019 0.15994406815264847 0.08524617661699431 0.039072198440549044 0.01421293703508901 0.003458480962770065 
0.7450000000000001 0.9033172099830913 1.5035828481949387 2.0485359063920416 2.4743069649727767 2.7486927761290896 2.877083001392851 2.8660080317759524 2.741935122768946 2.529720540112284 2.2623264819535693 1.9583824482152659 1.6411644937701586 1.3368355163016112 1.0476144445447977 0.793882685454006 0.5759519812869693 0.39841952911137835 0.2601689218031342 0.1583528581124241 0.08822989576838745 0.043642894216525036 0.018225327585967392 0.0057997690110886575 0.0011366751696313335 
0.755 1.4577137419767052 2.095486623662123 2.5748892384388795 2.8658463045180547 2.981848087478013 2.9420632535846 2.78320900720739 2.5380378001047434 2.243190365918309 1.920253778997431 1.5939178945414898 1.287220904773535 1.0024367111954025 0.7570020148337008 0.5491045393032797 0.38165419714010285 0.25204278014084047 0.15662647186240825 0.0903785033771619 0.0473444951958852 0.021780777801232686 0.00823306596030712 0.0022336501024495733 0.0003464595523146319 
0.7649999999999999 2.1646358233853618 2.724904577490952 3.040024460646457 3.1402276663268136 3.063713742236668 2.861296697073046 2.57530614747441 2.2467877171705095 1.9002568203747936 1.5610679367493068 1.248983554149328 0.966028631854641 0.7264199260020445 0.5263222737647548 0.3670204188237449 0.24453566216161168 0.15452724098350326 0.0916924973250233 0.050211138658503435 0.02480042900331837 0.01055466061684095 0.0035189163633022637 0.0007981270338713875 0.00010967208349064311 
0.7749999999999999 2.940539820383853 3.288001507243961 3.3639663912847304 3.236935692860131 2.977544188734103 2.6397841924802936 2.2696605429781296 1.8941870684765427 1.5383456269694193 1.2182236840656537 0.9350882866186809 0.699542287719158 0.5057386414184474 0.3533177235658439 0.2369917947159768 0.15178129074879948 0.09210324999509358 0.052228784361034626 0.027226004534049338 0.012616854829185925 0.004851595153794203 0.0013955157813537802 0.0002833668460435271 4.838041260096099e-5 
0.785 3.6367616744451152 3.670163210599378 3.4695146573944644 3.1332070766369604 2.7289165764299232 2.3074858411265224 1.897212639308838 1.5211475874569838 1.1909574177458986 0.9063851976819403 0.6739071992107895 0.48561162306742445 0.33941837356606946 0.22876544631518064 0.1480777058715803 0.0914900236752341 0.053348318983357415 0.029003695467993192 0.0143162285075475 0.006101079700742643 0.0020705597337340384 0.0005304271248484857 0.00011231021335034869 1.6788580027050914e-5 
0.795 4.08333351131447 3.770343702534566 3.3279782656369257 2.8379322727586387 2.3539984348598186 1.9031138735195228 1.504023524090367 1.1627750896448625 0.8765265775326051 0.6470286915153147 0.4642264846592801 0.32421689548489796 0.21920669754011388 0.1430767345501798 0.08969518561062514 0.05349198752221274 0.030065342408467984 0.015559848128840741 0.007149419264378207 0.0027328696387847635 0.0008250039357070998 0.00020976442284045133 2.3621544406951522e-5 3.1031452797994352e-6 
0.8049999999999999 4.146997656337287 3.5570272046615816 2.9575562572557326 2.399499460027844 1.9033928906022486 1.4801815729199927 1.1285772825554643 0.8418168784718766 0.6163269267577842 0.4398649472103028 0.30662558980741267 0.20767890424118088 0.13643835766885604 0.08654440256288046 0.052554929245468736 0.030319844975352367 0.01625708889094633 0.007903008909611754 0.0033056626574957775 0.0011347273397211213 0.0003417010334345709 4.2199561302823374e-5 6.673598503328937e-6 2.8392655785497434e-5 
0.815 3.8053677148679634 3.070500941485702 2.4289781850452776 1.8863885267128924 1.4411472953377298 1.0824852110642142 0.7982665495279203 0.5791754461968681 0.4108642989811866 0.2856354574445095 0.19360808758229353 0.1278488602806417 0.08186323540820216 0.05043552415623792 0.029699711722765056 0.01636143980625563 0.008315138435083073 0.0037262016269658943 0.0013987169590775478 0.0004571085817440916 4.677060012267531e-5 -1.0589576952997615e-5 5.797259337581018e-5 4.255589556717565e-5 
0.8250000000000001 3.146848864612168 2.4203202859764623 1.8368361385902878 1.3768865850446916 1.018120786238356 0.7418725237596836 0.5331345391008275 0.37578742697710915 0.2604307354020433 0.1765552550679279 0.1170716405171236 0.07552193011548629 0.04705951662406691 0.028146378846228205 0.015820146264152075 0.00832645923072809 0.003922512415102143 0.001558115217466325 0.0005292189151471886 4.4063324266922776e-5 -1.2041213965502395e-5 9.77979181073993e-5 9.226538542871088e-5 3.3254368534720025e-5 
0.835 2.344112181385627 1.7368514831844768 1.2769546704781853 0.9295490956848517 0.6693123637631857 0.47643986961508145 0.33375206781905253 0.23060246096201698 0.156347854824734 0.10403113992399232 0.06748844633341008 0.042408356270838075 0.02564197328863817 0.014627716555762208 0.007919694734732355 0.003838360845364111 0.001537081176248168 0.0004907640347941514 -6.106300269419218e-6 -8.991848546476e-6 0.0001530602081878732 0.0001487536338972903 8.98575499596807e-5 4.945847326444375e-5 
0.845 1.5699119209939925 1.133365933772869 0.8131739453826857 0.5791726938988763 0.4087686346854805 0.2848775780585373 0.1963975142737631 0.13322006419925733 0.08890217615205907 0.057894457314264104 0.03658554154518361 0.022281973941315612 0.012866573424573282 0.007117734861352299 0.003448657964999491 0.0013251253962612806 0.00038666166060413384 -5.639287296334283e-6 9.413223502402132e-5 0.0002806190569099726 0.00025733373634883455 0.0001832235556954373 0.00013892188101601727 5.834181203631661e-5 
0.8549999999999999 0.9454845264522154 0.6705468565339111 0.4735523865542493 0.33211357191038077 0.2307541729155019 0.15897902444156614 0.10796339345905052 0.07220304042904356 0.04708985754200562 0.029838340350893996 0.0182491514585294 0.010627313388779846 0.005892271813793355 0.0026894807661932956 0.0009130733736301307 0.0002593639810501841 8.044194829831541e-5 0.000300979609297973 0.00048109707558507617 0.00041515775230423907 0.00029698504836438155 0.00020966249228981937 0.00010793953708430198 3.922305681879068e-5 
0.8650000000000001 0.5110614775489047 0.3593859930833441 0.2513906288106962 0.1747050914464641 0.12052828324739868 0.08198420113408653 0.05487327770306123 0.03575452658419222 0.02267230655463165 0.013867683441209575 0.00800816685086552 0.0042011839506321015 0.001579193616723729 0.00041987472969473756 0.00022216365799521132 0.0003149006295095555 0.0006324234533565572 0.0007408061555516307 0.000590813530377491 0.00041772011853697527 0.0003130237176978204 0.00022673524351663615 0.00017639482568394815 8.704288717818753e-5 
0.875 0.24812283043688454 0.17399912182734623 0.12144185539367301 0.08404786675624827 0.05722684071923433 0.03822771489119933 0.024783997889910515 0.015616604313066973 0.009319487759877274 0.004973783406413395 0.0021180803885832017 0.0005099450677706688 0.0003776808587447472 0.0007418588796129829 0.0010461355899185794 0.0012928077999859768 0.0011629068414964645 0.0008599274196908861 0.0006522088198750511 0.000571832559203081 0.00046791393035188616 0.0003326542780212813 0.00017037700106199705 4.6557915548209317e-5 
0.8849999999999999 0.1079611994147072 0.07593601964329175 0.05265116935560985 0.03568721853329784 0.02354832267988554 0.014883921015799864 0.008891208335369376 0.004644188584688146 0.001957800376319865 0.000857707763161214 0.0010367910783273728 0.0019228136504022535 0.0023536741291431233 0.0023698764615582603 0.002167412120439218 0.0016851948944482907 0.0012962679147245429 0.0010738376637195977 0.0008742785513365242 0.000570543066055057 0.00031580127649293716 0.00014359247084566595 5.807077650098191e-5 3.354819123196906e-5 
0.8949999999999999 0.04175087831234632 0.02852263689169241 0.018720437661149746 0.011711193551774728 0.00689982920906748 0.0040530149982156895 0.0027864950285542587 0.002990218930699678 0.0039484867636474606 0.00474053337073347 0.004907202304929017 0.004257112744565205 0.0034740613022523487 0.002711433236497144 0.0020056371653833643 0.0015577402652676084 0.0011831435345899428 0.0007999361696177203 0.0004567199673545519 0.00029978335997424277 0.0001867963666137354 0.00010303540228847469 5.703802498542576e-5 1.6651268736414537e-5 
0.905 0.014445845635690764 0.010343071418138488 0.00829978489487709 0.0076824362416907975 0.007879903129205213 0.008167601262778655 0.008233761760819162 0.007668083820711914 0.0065731664542371514 0.005209451426589715 0.0037251099791342154 0.0026807827473513107 0.0019287757478834208 0.0013835341801484487 0.001005395223313034 0.0006319132179674614 0.00036062179990864127 0.00022126721213313813 0.0001803465426215671 7.15962623062949e-5 2.3059451423161625e-5 2.22497436063937e-5 1.2894663611526247e-5 2.7044024963202018e-5 
0.915 0.005780807923924224 0.0062702134651980304 0.006126044468855317 0.00544527264756821 0.004412390787108286 0.0033283979486732227 0.002159920020946204 0.001164565782736833 0.00043362984845835874 6.526585837138971e-6 -3.5206377193338495e-6 1.1132329497468008e-6 -2.442510773541587e-6 -1.3769514153015583e-6 -2.367575306291836e-6 5.248885244432677e-5 8.669832443682773e-5 6.858262783680444e-5 4.9422978800651995e-6 3.223180121171565e-5 1.5773282488647233e-5 -1.546108590391726e-5 2.9655104311770986e-5 2.9885542094862383e-5 
0.9249999999999999 0.0009544501509859034 0.0002473447546039089 -7.79207545925989e-7 -1.7277673474216937e-6 5.953619670534885e-5 -2.316954594329401e-6 1.6953974749729823e-5 3.7074643572526655e-5 1.8755669860519991e-6 8.515186002925473e-6 -3.679825953586263e-6 8.869059891884745e-7 -1.929184287232516e-6 -2.1371005931927756e-6 -1.1514573313928245e-6 -4.286535435892719e-6 -4.133774405418178e-6 1.3098261846065246e-5 3.922681772738912e-5 -8.090052331516384e-6 9.87830323373462e-6 5.291664149885411e-5 1.9547279882931035e-5 1.4878788425973233e-5 
0.9349999999999999 0.0005805664229311096 0.0006845924137371994 0.0004771463579194765 0.0002116989684029097 5.757552730932536e-6 -3.655086718229797e-6 4.732057500185516e-7 -4.729285138765221e-6 4.7645132544588825e-6 1.9551043822525066e-6 1.2578025145298238e-6 -1.8986188672891896e-6 -3.251910189912277e-7 -2.5043142028863263e-6 -1.8550792701445273e-6 -3.70293913960415e-6 -4.5842244484825545e-6 -4.050316226768963e-6 3.984771459672465e-6 4.225787678269893e-5 3.1684920927775584e-5 1.7915532264309308e-6 2.7964725635501453e-5 2.9342501580223446e-5 
0.9450000000000001 1.9552996878449518e-5 -8.195572277899452e-7 2.4635004989680825e-5 3.6879376676861655e-6 4.725565581203961e-6 -1.7925380083917697e-6 -1.3568550286807701e-6 -1.3687765598041635e-6 1.6183382876410607e-6 3.240756520214369e-6 -1.4571481508386663e-7 -3.5245997873772916e-7 -1.3833422596656875e-6 -1.7202616408619475e-6 -2.4259712105498266e-6 -3.6908999453098834e-6 -4.090679317936968e-6 -5.32661595916209e-6 -3.88324422912617e-6 -1.0104174792170684e-5 -1.7476911062450085e-6 3.123747757856343e-5 3.976801429272925e-5 3.167310640393717e-5 
0.955 4.844026984846157e-6 -1.966155735119192e-6 -9.26399956703225e-7 3.216948280307906e-6 2.416961537984527e-6 -7.451640181635466e-8 -1.7954959171360974e-6 -6.358863050698327e-7 1.178402383788732e-6 2.247921854388324e-6 3.804201800794438e-7 -4.900009406474254e-7 -1.157109618928412e-6 -1.7544153613387181e-6 -2.6713899906397054e-6 -3.488021477118103e-6 -4.414234320258836e-6 -5.039498916607765e-6 -3.907508731339215e-6 1.2436813429106408e-5 3.351134632428865e-5 2.8735640941052187e-5 3.324348086079787e-5 3.2129634438410326e-5 
0.965 2.197853902043481e-6 -7.593485293029903e-7 -2.2333228070700595e-7 2.170850171216536e-6 2.358048091944537e-6 -2.9538570383083607e-7 -1.0802955141987064e-6 -7.369567114109271e-7 1.1230672114503903e-6 1.5119839169314836e-6 6.421775336756114e-7 -5.146881140467158e-7 -9.181602483084722e-7 -1.960623297828784e-6 -2.535754244255284e-6 -3.8397366194584115e-6 -4.05199712472451e-6 -5.6188700622850085e-6 -3.0820764437139436e-6 1.0269437353098432e-5 1.9165359609052413e-5 2.673677865321078e-5 3.1031990956054134e-5 2.907619719091925e-5 
0.9749999999999999 7.098930003297116e-7 2.000631260700228e-7 -2.3169758091301507e-7 2.105609071692896e-6 1.5612023449192158e-6 1.421445391946996e-7 -1.1047416511537206e-6 -3.7890599282296156e-7 6.710982486304168e-7 1.3221765869219498e-6 4.925149984028043e-7 -2.18750129815648e-7 -9.969408686603953e-7 -1.7951385037316692e-6 -2.8386391836068836e-6 -3.6544583672561137e-6 -4.391775523197167e-6 -5.322985267147695e-6 -3.6062227948621683e-6 2.1809230274158486e-6 -1.1652649557075678e-7 6.57578459462016e-6 2.815287392862742e-5 3.062921003077479e-5 
0.9850000000000001 4.7543492636727136e-7 9.680791979681247e-8 4.0428786987015825e-7 1.53213559556456e-6 1.513069410648965e-6 -6.37463365513874e-8 -7.242809168823278e-7 -4.91691959283308e-7 6.128804020278517e-7 9.513390136425826e-7 5.612158263286482e-7 -1.4720712821457427e-7 -8.402277126666469e-7 -1.856243218856246e-6 -2.9172201577130907e-6 -3.664924486113108e-6 -4.6551821991820674e-6 -4.989020049341042e-6 -4.48625340973563e-6 -1.0200060294486557e-5 8.98641198086858e-7 6.786749153289695e-6 1.303892139224716e-5 3.088659855307596e-5 
0.995 1.1212354530075463e-7 2.9613084499748726e-7 5.041689012455497e-7 1.5364194801397585e-6 1.1226722881636092e-6 5.8705625083366186e-8 -7.532132768623551e-7 -3.610948324204999e-7 3.530295269657535e-7 8.479338397225644e-7 4.661049529414846e-7 6.14637877920099e-8 -7.893324468870311e-7 -1.7825773987109605e-6 -3.1223806855155967e-6 -3.680918345995432e-6 -4.681723709057395e-6 -5.273804145472516e-6 -4.424192948451755e-6 -2.9550726502944324e-6 -5.3260465027876736e-6 1.4871712823022465e-5 4.766932609617802e-5 4.3450325453581184e-5 


==> temporal_boundary.txt <==
grid rho0 rho1
0.0 1.980200041660042e-9 1.1033507877757066e-38 
0.01 1.728544015149496e-8 8.887586396674109e-37 
0.02 1.3501961888675042e-7 6.406179734571818e-35 
0.03 9.43753054780254e-7 4.1319918907007716e-33 
0.04 5.902893130126897e-6 2.3848708174033664e-31 
0.049999999999999996 3.303821143897759e-5 1.2317294228975943e-29 
0.06 0.0001654676860161922 5.692602113564216e-28 
0.06999999999999999 0.0007415747199129006 2.3542436150103764e-26 
0.08 0.002974005017036853 8.712384432266436e-25 
0.09 0.010672681147270734 2.885145481123738e-23 
0.09999999999999999 0.034272866584700835 8.549554029673679e-22 
0.10999999999999999 0.09848552026659371 2.2670665183388322e-20 
0.12 0.25324413386552047 5.379353968604768e-19 
0.13 0.5827086465345983 1.1421970635187603e-17 
0.13999999999999999 1.1997992558645187 2.1701862813245935e-16 
0.15 2.2106030843125923 3.689759383252493e-15 
0.16 3.644668326181482 5.613634537263174e-14 
0.16999999999999998 5.37712721160776 7.642497101185326e-13 
0.18 7.09884456725744 9.310467477988436e-12 
0.18999999999999997 8.386293948844296 1.0149689342627217e-10 
0.19999999999999998 8.865384009038193 9.901000208168988e-10 
0.21 8.386293948844301 8.642720075632902e-9 
0.21999999999999997 7.098844567257448 6.750980944248024e-8 
0.22999999999999998 5.37712721160777 4.7187652738387296e-7 
0.24 3.644668326181487 2.951446565024326e-6 
0.25 2.2106030843125963 1.6519105719269916e-5 
0.26 1.199799255864521 8.273384300699988e-5 
0.26999999999999996 0.5827086465346009 0.0003707873599515341 
0.27999999999999997 0.2532441338655218 0.0014870025084987156 
0.29 0.09848552026659424 0.005336340573564642 
0.3 0.03427286658470102 0.01713643329212333 
0.31 0.010672681147270761 0.0492427601326444 
0.32 0.0029740050170368577 0.1266220669310825 
0.32999999999999996 0.0007415747199129059 0.2913543232634374 
0.33999999999999997 0.0001654676860161937 0.5998996279243101 
0.35 3.303821143897788e-5 1.1053015421416568 
0.36 5.902893130126928e-6 1.8223341630667051 
0.37 9.437530547802606e-7 2.6885636057697857 
0.37999999999999995 1.3501961888675235e-7 3.5494222836003066 
0.38999999999999996 1.7285440151495205e-8 4.193146974569582 
0.39999999999999997 1.980200041660077e-9 4.432692006440563 
0.41 2.0299378685523764e-10 4.193146991652033 
0.42 1.86209349562238e-11 3.5494224186013135 
0.43 1.5284994202573449e-12 2.688564549521317 
0.43999999999999995 1.1227269074675348e-13 1.8223400659597317 
0.44999999999999996 7.37951876660288e-15 1.1053345803530947 
0.45999999999999996 4.340372562712451e-16 0.6000650956103281 
0.47 2.2843941294220813e-17 0.2920958979833431 
0.48 1.0758716649736672e-18 0.1295960719480806 
0.49 4.5370181822189684e-20 0.05991544127977401 
0.5 2.564866208936112e-21 0.051409299876370364 
0.51 2.2728368093311946e-20 0.10382186083885399 
0.52 5.379371393444909e-19 0.254731136370665 
0.53 1.1421970682423814e-17 0.5830794338868316 
0.5399999999999999 2.1701862813646565e-16 1.1998819896916262 
0.55 3.689759383301407e-15 2.210619603389031 
0.5599999999999999 5.613634537337435e-14 3.644671277579751 
0.5700000000000001 7.642497101286724e-13 5.377127683413061 
0.58 9.310467478111667e-12 7.098844634673189 
0.59 1.0149689342761594e-10 8.386293957375901 
0.6 9.901000208300104e-10 8.865384009910827 
0.61 8.642720075747387e-9 8.386293948834677 
0.62 6.750980944337473e-8 7.098844567172691 
0.63 4.718765273901253e-7 5.377127211537278 
0.64 2.9514465650634327e-6 3.644668326133242 
0.65 1.6519105719488796e-5 2.210603084283303 
0.6599999999999999 8.273384300809464e-5 1.1997992558486281 
0.67 0.0003707873599564503 0.5827086465268748 
0.6799999999999999 0.001487002508518408 0.2532441338621663 
0.6900000000000001 0.005336340573635381 0.09848552026528816 
0.7 0.017136433292350296 0.03427286658424691 
0.71 0.04924276013329656 0.010672681147129348 
0.72 0.1266220669327596 0.0029740050169974525 
0.73 0.2913543232672978 0.0007415747199030748 
0.74 0.5998996279322582 0.00016546768601399976 
0.75 1.1053015421562946 3.303821143853983e-5 
0.7599999999999999 1.8223341630907295 5.902893130048778e-6 
0.77 2.68856360580388 9.437530547677459e-7 
0.7799999999999999 3.5494222836287106 1.3501961888496334e-7 
0.79 4.19314697442215 1.728544015126574e-8 
0.7999999999999999 4.4326920045190965 1.9802000416338397e-9 
0.81 4.19314697442215 2.029937868525422e-10 
0.82 3.549422283628729 1.8620934955977073e-11 
0.83 2.6885636058038904 1.5284994202370923e-12 
0.84 1.8223341630907477 1.1227269074526427e-13 
0.85 1.1053015421563013 7.379518766504986e-15 
0.86 0.5998996279322626 4.340372562649187e-16 
0.87 0.29135432326730043 2.2843941270375206e-17 
0.8799999999999999 0.12662206693276207 1.0758707937209917e-18 
0.89 0.04924276013329712 4.5341330366776645e-20 
0.8999999999999999 0.01713643329235071 1.7099108059347963e-21 
0.91 0.005336340573635381 5.770290962247476e-23 
0.9199999999999999 0.0014870025085184514 1.7424768864533242e-24 
0.93 0.0003707873599564503 4.7084872300206524e-26 
0.94 8.273384300809758e-5 1.1385204227128756e-27 
0.95 1.6519105719489087e-5 2.4634588457952587e-29 
0.96 2.9514465650634958e-6 4.769741634806801e-31 
0.97 4.718765273901353e-7 8.263983781401543e-33 
0.98 6.750980944337618e-8 1.2812359469143636e-34 
0.99 8.642720075747602e-9 1.7775172793348218e-36 

